Infection Pressure on Fish in Cages

We address the question of how to connect predictions by hydrodynamic models of how sea lice move in water to observable measures that count the number of lice on each fish in a cage in the water. This question is important for management and regulation of aquacultural practice that tries to maximise food production and minimise risk to the environment. We do this through a simple rule-based model of interaction between sea lice and caged fish. The model is simple: sea lice can attach and detach from a fish. The model has a novel feature, encoding what is known as a master equation producing a time-series of distributions of lice on fish that one might expect to find if a cage full of fish were placed at any given location. To demonstrate how this works, and to arrive at a rough estimate of the interaction rates, we fit a simplified version of the model with three free parameters to publicly available data about an experiment with sentinel cages in Loch Linnhe in Scotland. Our construction, coupled to the hydrodynamic models driven by surveillance data from industrial farms, quantifies the environmental impact as: what would the infection burden look like in a notional cage at any location and how does it change with time?

==> data/Sentinel_cage_sampling_info_update_01122022.csv <==
Survey.series,Deployment.date,Recovery.date,Sampling.Note,Sampled.Fish.Number,Cage.Number,Fish.Length.mm,Fish.Weight.g,Fish.Species,HEAD_OPER,MOUTH_GILLS,ANT.DORS,POST.DORS,ANT.VENT,POST.VENT,DORSAL,PECTORAL,PELVIC,ANAL,ADIPOSE,CAUDAL,BAG,BIN,TOTAL
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,19/05/2011,"* Cage 2, 3B and 5 deployed 12/05/2011 and recovered 19/05/2011 with storm conditions making further recovery impossible.",1,2,190,75.88,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,19/05/2011,"* Cage 2, 3B and 5 deployed 12/05/2011 and recovered 19/05/2011 with storm conditions making further recovery impossible.",2,2,195,79.11,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,19/05/2011,"* Cage 2, 3B and 5 deployed 12/05/2011 and recovered 19/05/2011 with storm conditions making further recovery impossible.",3,2,206,95.24,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,19/05/2011,"* Cage 2, 3B and 5 deployed 12/05/2011 and recovered 19/05/2011 with storm conditions making further recovery impossible.",4,2,215,99.01,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,19/05/2011,"* Cage 2, 3B and 5 deployed 12/05/2011 and recovered 19/05/2011 with storm conditions making further recovery impossible.",5,2,205,88.64,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,19/05/2011,"* Cage 2, 3B and 5 deployed 12/05/2011 and recovered 19/05/2011 with storm conditions making further recovery impossible.",6,2,192,79.61,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,19/05/2011,"* Cage 2, 3B and 5 deployed 12/05/2011 and recovered 19/05/2011 with storm conditions making further recovery impossible.",7,2,180,60.01,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,19/05/2011,"* Cage 2, 3B and 5 deployed 12/05/2011 and recovered 19/05/2011 with storm conditions making further recovery impossible.",8,2,175,53.73,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,19/05/2011,"* Cage 2, 3B and 5 deployed 12/05/2011 and recovered 19/05/2011 with storm conditions making further recovery impossible.",9,2,219,109.01,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,19/05/2011,"* Cage 2, 3B and 5 deployed 12/05/2011 and recovered 19/05/2011 with storm conditions making further recovery impossible.",10,2,182,77.94,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,19/05/2011,"* Cage 2, 3B and 5 deployed 12/05/2011 and recovered 19/05/2011 with storm conditions making further recovery impossible.",11,2,184,70.01,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,19/05/2011,"* Cage 2, 3B and 5 deployed 12/05/2011 and recovered 19/05/2011 with storm conditions making further recovery impossible.",12,2,172,65.81,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,19/05/2011,"* Cage 2, 3B and 5 deployed 12/05/2011 and recovered 19/05/2011 with storm conditions making further recovery impossible.",13,2,195,80.89,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,19/05/2011,"* Cage 2, 3B and 5 deployed 12/05/2011 and recovered 19/05/2011 with storm conditions making further recovery impossible.",14,2,185,79.99,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,19/05/2011,"* Cage 2, 3B and 5 deployed 12/05/2011 and recovered 19/05/2011 with storm conditions making further recovery impossible.",15,2,192,76.03,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,19/05/2011,"* Cage 2, 3B and 5 deployed 12/05/2011 and recovered 19/05/2011 with storm conditions making further recovery impossible.",16,2,199,81.28,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,19/05/2011,"* Cage 2, 3B and 5 deployed 12/05/2011 and recovered 19/05/2011 with storm conditions making further recovery impossible.",17,2,177,58.64,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,19/05/2011,"* Cage 2, 3B and 5 deployed 12/05/2011 and recovered 19/05/2011 with storm conditions making further recovery impossible.",18,2,203,92.37,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,19/05/2011,"* Cage 2, 3B and 5 deployed 12/05/2011 and recovered 19/05/2011 with storm conditions making further recovery impossible.",19,2,185,58.79,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,19/05/2011,"* Cage 2, 3B and 5 deployed 12/05/2011 and recovered 19/05/2011 with storm conditions making further recovery impossible.",20,2,208,89.36,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,19/05/2011,"* Cage 2, 3B and 5 deployed 12/05/2011 and recovered 19/05/2011 with storm conditions making further recovery impossible.",21,2,188,85.35,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,19/05/2011,"* Cage 2, 3B and 5 deployed 12/05/2011 and recovered 19/05/2011 with storm conditions making further recovery impossible.",22,2,177,48.18,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,19/05/2011,"* Cage 2, 3B and 5 deployed 12/05/2011 and recovered 19/05/2011 with storm conditions making further recovery impossible.",23,2,193,72.01,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,19/05/2011,"* Cage 2, 3B and 5 deployed 12/05/2011 and recovered 19/05/2011 with storm conditions making further recovery impossible.",24,2,193,77.4,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,19/05/2011,"* Cage 2, 3B and 5 deployed 12/05/2011 and recovered 19/05/2011 with storm conditions making further recovery impossible.",25,2,195,77.71,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,19/05/2011,"* Cage 2, 3B and 5 deployed 12/05/2011 and recovered 19/05/2011 with storm conditions making further recovery impossible.",26,2,200,84.92,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,19/05/2011,"* Cage 2, 3B and 5 deployed 12/05/2011 and recovered 19/05/2011 with storm conditions making further recovery impossible.",27,2,201,74.43,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,19/05/2011,"* Cage 2, 3B and 5 deployed 12/05/2011 and recovered 19/05/2011 with storm conditions making further recovery impossible.",28,2,191,70.93,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,19/05/2011,"* Cage 2, 3B and 5 deployed 12/05/2011 and recovered 19/05/2011 with storm conditions making further recovery impossible.",29,2,189,61.6,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,19/05/2011,"* Cage 2, 3B and 5 deployed 12/05/2011 and recovered 19/05/2011 with storm conditions making further recovery impossible.",30,2,196,77.06,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,19/05/2011,"* Cage 2, 3B and 5 deployed 12/05/2011 and recovered 19/05/2011 with storm conditions making further recovery impossible.",31,2,198,83.63,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,19/05/2011,"* Cage 2, 3B and 5 deployed 12/05/2011 and recovered 19/05/2011 with storm conditions making further recovery impossible.",32,2,212,108.06,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,19/05/2011,"* Cage 2, 3B and 5 deployed 12/05/2011 and recovered 19/05/2011 with storm conditions making further recovery impossible.",33,2,218,86.94,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,19/05/2011,"* Cage 2, 3B and 5 deployed 12/05/2011 and recovered 19/05/2011 with storm conditions making further recovery impossible.",34,2,198,86.3,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,19/05/2011,"* Cage 2, 3B and 5 deployed 12/05/2011 and recovered 19/05/2011 with storm conditions making further recovery impossible.",35,2,196,66.36,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,19/05/2011,"* Cage 2, 3B and 5 deployed 12/05/2011 and recovered 19/05/2011 with storm conditions making further recovery impossible.",36,2,210,107.16,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,19/05/2011,"* Cage 2, 3B and 5 deployed 12/05/2011 and recovered 19/05/2011 with storm conditions making further recovery impossible.",37,2,180,62.3,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,19/05/2011,"* Cage 2, 3B and 5 deployed 12/05/2011 and recovered 19/05/2011 with storm conditions making further recovery impossible.",38,2,189,78.62,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,19/05/2011,"* Cage 2, 3B and 5 deployed 12/05/2011 and recovered 19/05/2011 with storm conditions making further recovery impossible.",39,2,213,104.47,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,19/05/2011,"* Cage 2, 3B and 5 deployed 12/05/2011 and recovered 19/05/2011 with storm conditions making further recovery impossible.",40,2,189,79.66,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,19/05/2011,"* Cage 2, 3B and 5 deployed 12/05/2011 and recovered 19/05/2011 with storm conditions making further recovery impossible.",41,2,200,80.16,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,19/05/2011,"* Cage 2, 3B and 5 deployed 12/05/2011 and recovered 19/05/2011 with storm conditions making further recovery impossible.",42,2,185,76.68,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,19/05/2011,"* Cage 2, 3B and 5 deployed 12/05/2011 and recovered 19/05/2011 with storm conditions making further recovery impossible.",43,2,186,71.01,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,19/05/2011,"* Cage 2, 3B and 5 deployed 12/05/2011 and recovered 19/05/2011 with storm conditions making further recovery impossible.",44,2,195,81.01,Salmon,0,0,0,0,0,1,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,19/05/2011,"* Cage 2, 3B and 5 deployed 12/05/2011 and recovered 19/05/2011 with storm conditions making further recovery impossible.",45,2,195,85.15,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,19/05/2011,"* Cage 2, 3B and 5 deployed 12/05/2011 and recovered 19/05/2011 with storm conditions making further recovery impossible.",46,2,205,87.17,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,19/05/2011,"* Cage 2, 3B and 5 deployed 12/05/2011 and recovered 19/05/2011 with storm conditions making further recovery impossible.",1,3B,190,84.43,Salmon,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,19/05/2011,"* Cage 2, 3B and 5 deployed 12/05/2011 and recovered 19/05/2011 with storm conditions making further recovery impossible.",2,3B,212,103.17,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,19/05/2011,"* Cage 2, 3B and 5 deployed 12/05/2011 and recovered 19/05/2011 with storm conditions making further recovery impossible.",3,3B,216,100.61,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,19/05/2011,"* Cage 2, 3B and 5 deployed 12/05/2011 and recovered 19/05/2011 with storm conditions making further recovery impossible.",4,3B,204,88.46,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,19/05/2011,"* Cage 2, 3B and 5 deployed 12/05/2011 and recovered 19/05/2011 with storm conditions making further recovery impossible.",5,3B,197,75.77,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,19/05/2011,"* Cage 2, 3B and 5 deployed 12/05/2011 and recovered 19/05/2011 with storm conditions making further recovery impossible.",6,3B,203,88.2,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,19/05/2011,"* Cage 2, 3B and 5 deployed 12/05/2011 and recovered 19/05/2011 with storm conditions making further recovery impossible.",7,3B,183,71.52,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,19/05/2011,"* Cage 2, 3B and 5 deployed 12/05/2011 and recovered 19/05/2011 with storm conditions making further recovery impossible.",8,3B,210,91.24,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,19/05/2011,"* Cage 2, 3B and 5 deployed 12/05/2011 and recovered 19/05/2011 with storm conditions making further recovery impossible.",9,3B,187,63.39,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,19/05/2011,"* Cage 2, 3B and 5 deployed 12/05/2011 and recovered 19/05/2011 with storm conditions making further recovery impossible.",10,3B,211,87.55,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,19/05/2011,"* Cage 2, 3B and 5 deployed 12/05/2011 and recovered 19/05/2011 with storm conditions making further recovery impossible.",11,3B,217,93.13,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,19/05/2011,"* Cage 2, 3B and 5 deployed 12/05/2011 and recovered 19/05/2011 with storm conditions making further recovery impossible.",12,3B,219,106.68,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,19/05/2011,"* Cage 2, 3B and 5 deployed 12/05/2011 and recovered 19/05/2011 with storm conditions making further recovery impossible.",13,3B,219,108.24,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,19/05/2011,"* Cage 2, 3B and 5 deployed 12/05/2011 and recovered 19/05/2011 with storm conditions making further recovery impossible.",14,3B,187,67.52,Salmon,0,0,0,0,0,1,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,19/05/2011,"* Cage 2, 3B and 5 deployed 12/05/2011 and recovered 19/05/2011 with storm conditions making further recovery impossible.",15,3B,183,60.52,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,19/05/2011,"* Cage 2, 3B and 5 deployed 12/05/2011 and recovered 19/05/2011 with storm conditions making further recovery impossible.",16,3B,206,95.23,Salmon,0,0,0,0,1,0,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,19/05/2011,"* Cage 2, 3B and 5 deployed 12/05/2011 and recovered 19/05/2011 with storm conditions making further recovery impossible.",17,3B,165,68.53,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,19/05/2011,"* Cage 2, 3B and 5 deployed 12/05/2011 and recovered 19/05/2011 with storm conditions making further recovery impossible.",18,3B,219,106,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,19/05/2011,"* Cage 2, 3B and 5 deployed 12/05/2011 and recovered 19/05/2011 with storm conditions making further recovery impossible.",19,3B,216,104.92,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,19/05/2011,"* Cage 2, 3B and 5 deployed 12/05/2011 and recovered 19/05/2011 with storm conditions making further recovery impossible.",20,3B,197,87.7,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,19/05/2011,"* Cage 2, 3B and 5 deployed 12/05/2011 and recovered 19/05/2011 with storm conditions making further recovery impossible.",21,3B,189,77.5,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,19/05/2011,"* Cage 2, 3B and 5 deployed 12/05/2011 and recovered 19/05/2011 with storm conditions making further recovery impossible.",22,3B,181,67.01,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,19/05/2011,"* Cage 2, 3B and 5 deployed 12/05/2011 and recovered 19/05/2011 with storm conditions making further recovery impossible.",23,3B,213,99.57,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,19/05/2011,"* Cage 2, 3B and 5 deployed 12/05/2011 and recovered 19/05/2011 with storm conditions making further recovery impossible.",24,3B,216,102.02,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,19/05/2011,"* Cage 2, 3B and 5 deployed 12/05/2011 and recovered 19/05/2011 with storm conditions making further recovery impossible.",25,3B,188,74.85,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,19/05/2011,"* Cage 2, 3B and 5 deployed 12/05/2011 and recovered 19/05/2011 with storm conditions making further recovery impossible.",26,3B,185,60.12,Salmon,0,0,0,0,1,0,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,19/05/2011,"* Cage 2, 3B and 5 deployed 12/05/2011 and recovered 19/05/2011 with storm conditions making further recovery impossible.",27,3B,207,90.78,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,19/05/2011,"* Cage 2, 3B and 5 deployed 12/05/2011 and recovered 19/05/2011 with storm conditions making further recovery impossible.",28,3B,198,88.63,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,19/05/2011,"* Cage 2, 3B and 5 deployed 12/05/2011 and recovered 19/05/2011 with storm conditions making further recovery impossible.",29,3B,192,81.49,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,19/05/2011,"* Cage 2, 3B and 5 deployed 12/05/2011 and recovered 19/05/2011 with storm conditions making further recovery impossible.",30,3B,180,75.13,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,19/05/2011,"* Cage 2, 3B and 5 deployed 12/05/2011 and recovered 19/05/2011 with storm conditions making further recovery impossible.",31,3B,194,84.87,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,19/05/2011,"* Cage 2, 3B and 5 deployed 12/05/2011 and recovered 19/05/2011 with storm conditions making further recovery impossible.",32,3B,201,82.3,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,19/05/2011,"* Cage 2, 3B and 5 deployed 12/05/2011 and recovered 19/05/2011 with storm conditions making further recovery impossible.",33,3B,191,83.47,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,19/05/2011,"* Cage 2, 3B and 5 deployed 12/05/2011 and recovered 19/05/2011 with storm conditions making further recovery impossible.",34,3B,186,66.61,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,19/05/2011,"* Cage 2, 3B and 5 deployed 12/05/2011 and recovered 19/05/2011 with storm conditions making further recovery impossible.",35,3B,188,65.91,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,19/05/2011,"* Cage 2, 3B and 5 deployed 12/05/2011 and recovered 19/05/2011 with storm conditions making further recovery impossible.",36,3B,214,94.65,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,19/05/2011,"* Cage 2, 3B and 5 deployed 12/05/2011 and recovered 19/05/2011 with storm conditions making further recovery impossible.",37,3B,186,75.01,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,19/05/2011,"* Cage 2, 3B and 5 deployed 12/05/2011 and recovered 19/05/2011 with storm conditions making further recovery impossible.",38,3B,199,78.73,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,19/05/2011,"* Cage 2, 3B and 5 deployed 12/05/2011 and recovered 19/05/2011 with storm conditions making further recovery impossible.",39,3B,201,89.14,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,19/05/2011,"* Cage 2, 3B and 5 deployed 12/05/2011 and recovered 19/05/2011 with storm conditions making further recovery impossible.",40,3B,206,100.37,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,19/05/2011,"* Cage 2, 3B and 5 deployed 12/05/2011 and recovered 19/05/2011 with storm conditions making further recovery impossible.",41,3B,203,82.61,Salmon,0,0,0,0,0,0,0,0,0,1,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,19/05/2011,"* Cage 2, 3B and 5 deployed 12/05/2011 and recovered 19/05/2011 with storm conditions making further recovery impossible.",42,3B,204,110.2,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,19/05/2011,"* Cage 2, 3B and 5 deployed 12/05/2011 and recovered 19/05/2011 with storm conditions making further recovery impossible.",43,3B,195,94.01,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,19/05/2011,"* Cage 2, 3B and 5 deployed 12/05/2011 and recovered 19/05/2011 with storm conditions making further recovery impossible.",44,3B,219,110.45,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,19/05/2011,"* Cage 2, 3B and 5 deployed 12/05/2011 and recovered 19/05/2011 with storm conditions making further recovery impossible.",45,3B,194,83.42,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,19/05/2011,"* Cage 2, 3B and 5 deployed 12/05/2011 and recovered 19/05/2011 with storm conditions making further recovery impossible.",46,3B,195,74.55,Salmon,0,0,0,0,0,0,0,0,1,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,19/05/2011,"* Cage 2, 3B and 5 deployed 12/05/2011 and recovered 19/05/2011 with storm conditions making further recovery impossible.",47,3B,232,120.01,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,19/05/2011,"* Cage 2, 3B and 5 deployed 12/05/2011 and recovered 19/05/2011 with storm conditions making further recovery impossible.",48,3B,222,90.01,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,19/05/2011,"* Cage 2, 3B and 5 deployed 12/05/2011 and recovered 19/05/2011 with storm conditions making further recovery impossible.",49,3B,199,93.22,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,19/05/2011,"* Cage 2, 3B and 5 deployed 12/05/2011 and recovered 19/05/2011 with storm conditions making further recovery impossible.",50,3B,225,101.71,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,19/05/2011,"* Cage 2, 3B and 5 deployed 12/05/2011 and recovered 19/05/2011 with storm conditions making further recovery impossible.",1,5,169,57.81,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,19/05/2011,"* Cage 2, 3B and 5 deployed 12/05/2011 and recovered 19/05/2011 with storm conditions making further recovery impossible.",2,5,216,98.01,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,19/05/2011,"* Cage 2, 3B and 5 deployed 12/05/2011 and recovered 19/05/2011 with storm conditions making further recovery impossible.",3,5,200,91.23,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,19/05/2011,"* Cage 2, 3B and 5 deployed 12/05/2011 and recovered 19/05/2011 with storm conditions making further recovery impossible.",4,5,196,82.35,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,19/05/2011,"* Cage 2, 3B and 5 deployed 12/05/2011 and recovered 19/05/2011 with storm conditions making further recovery impossible.",5,5,186,72.55,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,19/05/2011,"* Cage 2, 3B and 5 deployed 12/05/2011 and recovered 19/05/2011 with storm conditions making further recovery impossible.",6,5,239,140.3,Salmon,0,0,0,0,0,0,0,0,0,1,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,19/05/2011,"* Cage 2, 3B and 5 deployed 12/05/2011 and recovered 19/05/2011 with storm conditions making further recovery impossible.",7,5,212,115.54,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,19/05/2011,"* Cage 2, 3B and 5 deployed 12/05/2011 and recovered 19/05/2011 with storm conditions making further recovery impossible.",8,5,215,121.37,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,19/05/2011,"* Cage 2, 3B and 5 deployed 12/05/2011 and recovered 19/05/2011 with storm conditions making further recovery impossible.",9,5,199,105.18,Salmon,0,0,0,0,0,1,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,19/05/2011,"* Cage 2, 3B and 5 deployed 12/05/2011 and recovered 19/05/2011 with storm conditions making further recovery impossible.",10,5,202,110.89,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,19/05/2011,"* Cage 2, 3B and 5 deployed 12/05/2011 and recovered 19/05/2011 with storm conditions making further recovery impossible.",11,5,204,99.2,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,19/05/2011,"* Cage 2, 3B and 5 deployed 12/05/2011 and recovered 19/05/2011 with storm conditions making further recovery impossible.",12,5,184,80.01,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,19/05/2011,"* Cage 2, 3B and 5 deployed 12/05/2011 and recovered 19/05/2011 with storm conditions making further recovery impossible.",13,5,182,62.03,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,19/05/2011,"* Cage 2, 3B and 5 deployed 12/05/2011 and recovered 19/05/2011 with storm conditions making further recovery impossible.",14,5,212,114.37,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,19/05/2011,"* Cage 2, 3B and 5 deployed 12/05/2011 and recovered 19/05/2011 with storm conditions making further recovery impossible.",15,5,215,103.44,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,19/05/2011,"* Cage 2, 3B and 5 deployed 12/05/2011 and recovered 19/05/2011 with storm conditions making further recovery impossible.",16,5,200,81.43,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,19/05/2011,"* Cage 2, 3B and 5 deployed 12/05/2011 and recovered 19/05/2011 with storm conditions making further recovery impossible.",17,5,209,101.53,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,19/05/2011,"* Cage 2, 3B and 5 deployed 12/05/2011 and recovered 19/05/2011 with storm conditions making further recovery impossible.",18,5,205,69,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,19/05/2011,"* Cage 2, 3B and 5 deployed 12/05/2011 and recovered 19/05/2011 with storm conditions making further recovery impossible.",19,5,209,87.9,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,19/05/2011,"* Cage 2, 3B and 5 deployed 12/05/2011 and recovered 19/05/2011 with storm conditions making further recovery impossible.",20,5,190,89.08,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,19/05/2011,"* Cage 2, 3B and 5 deployed 12/05/2011 and recovered 19/05/2011 with storm conditions making further recovery impossible.",21,5,193,75.6,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,19/05/2011,"* Cage 2, 3B and 5 deployed 12/05/2011 and recovered 19/05/2011 with storm conditions making further recovery impossible.",22,5,206,112.49,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,19/05/2011,"* Cage 2, 3B and 5 deployed 12/05/2011 and recovered 19/05/2011 with storm conditions making further recovery impossible.",23,5,206,99.9,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,19/05/2011,"* Cage 2, 3B and 5 deployed 12/05/2011 and recovered 19/05/2011 with storm conditions making further recovery impossible.",24,5,178,76.15,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,19/05/2011,"* Cage 2, 3B and 5 deployed 12/05/2011 and recovered 19/05/2011 with storm conditions making further recovery impossible.",25,5,182,79.35,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,19/05/2011,"* Cage 2, 3B and 5 deployed 12/05/2011 and recovered 19/05/2011 with storm conditions making further recovery impossible.",26,5,194,87.7,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,19/05/2011,"* Cage 2, 3B and 5 deployed 12/05/2011 and recovered 19/05/2011 with storm conditions making further recovery impossible.",27,5,207,117.76,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,19/05/2011,"* Cage 2, 3B and 5 deployed 12/05/2011 and recovered 19/05/2011 with storm conditions making further recovery impossible.",28,5,204,108.24,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,19/05/2011,"* Cage 2, 3B and 5 deployed 12/05/2011 and recovered 19/05/2011 with storm conditions making further recovery impossible.",29,5,211,100.72,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,19/05/2011,"* Cage 2, 3B and 5 deployed 12/05/2011 and recovered 19/05/2011 with storm conditions making further recovery impossible.",30,5,211,121.82,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,19/05/2011,"* Cage 2, 3B and 5 deployed 12/05/2011 and recovered 19/05/2011 with storm conditions making further recovery impossible.",31,5,210,116.93,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,19/05/2011,"* Cage 2, 3B and 5 deployed 12/05/2011 and recovered 19/05/2011 with storm conditions making further recovery impossible.",32,5,198,70.06,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,19/05/2011,"* Cage 2, 3B and 5 deployed 12/05/2011 and recovered 19/05/2011 with storm conditions making further recovery impossible.",33,5,242,137.63,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,19/05/2011,"* Cage 2, 3B and 5 deployed 12/05/2011 and recovered 19/05/2011 with storm conditions making further recovery impossible.",34,5,209,93.69,Salmon,0,0,0,0,1,0,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,19/05/2011,"* Cage 2, 3B and 5 deployed 12/05/2011 and recovered 19/05/2011 with storm conditions making further recovery impossible.",35,5,217,112.2,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,19/05/2011,"* Cage 2, 3B and 5 deployed 12/05/2011 and recovered 19/05/2011 with storm conditions making further recovery impossible.",36,5,195,79.81,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,19/05/2011,"* Cage 2, 3B and 5 deployed 12/05/2011 and recovered 19/05/2011 with storm conditions making further recovery impossible.",37,5,204,100.18,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,19/05/2011,"* Cage 2, 3B and 5 deployed 12/05/2011 and recovered 19/05/2011 with storm conditions making further recovery impossible.",38,5,208,106.75,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,19/05/2011,"* Cage 2, 3B and 5 deployed 12/05/2011 and recovered 19/05/2011 with storm conditions making further recovery impossible.",39,5,170,67.44,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,19/05/2011,"* Cage 2, 3B and 5 deployed 12/05/2011 and recovered 19/05/2011 with storm conditions making further recovery impossible.",40,5,184,82.93,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,19/05/2011,"* Cage 2, 3B and 5 deployed 12/05/2011 and recovered 19/05/2011 with storm conditions making further recovery impossible.",41,5,192,91.6,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,19/05/2011,"* Cage 2, 3B and 5 deployed 12/05/2011 and recovered 19/05/2011 with storm conditions making further recovery impossible.",42,5,211,105.11,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,19/05/2011,"* Cage 2, 3B and 5 deployed 12/05/2011 and recovered 19/05/2011 with storm conditions making further recovery impossible.",43,5,202,80.49,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,19/05/2011,"* Cage 2, 3B and 5 deployed 12/05/2011 and recovered 19/05/2011 with storm conditions making further recovery impossible.",44,5,204,89.94,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,19/05/2011,"* Cage 2, 3B and 5 deployed 12/05/2011 and recovered 19/05/2011 with storm conditions making further recovery impossible.",45,5,210,108.25,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,19/05/2011,"* Cage 2, 3B and 5 deployed 12/05/2011 and recovered 19/05/2011 with storm conditions making further recovery impossible.",46,5,196,88.6,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,19/05/2011,"* Cage 2, 3B and 5 deployed 12/05/2011 and recovered 19/05/2011 with storm conditions making further recovery impossible.",47,5,198,88.01,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,19/05/2011,"* Cage 2, 3B and 5 deployed 12/05/2011 and recovered 19/05/2011 with storm conditions making further recovery impossible.",48,5,213,96.01,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,19/05/2011,"* Cage 2, 3B and 5 deployed 12/05/2011 and recovered 19/05/2011 with storm conditions making further recovery impossible.",49,5,208,97.01,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,19/05/2011,"* Cage 2, 3B and 5 deployed 12/05/2011 and recovered 19/05/2011 with storm conditions making further recovery impossible.",50,5,192,86.13,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",1,1,195,89.03,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",2,1,175,74.18,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",3,1,195,101.51,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",4,1,200,80.91,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",5,1,190,83.18,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",6,1,225,109.78,Salmon,0,0,0,0,0,0,0,0,1,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",7,1,215,106.07,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",8,1,200,87,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",9,1,190,87.29,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",10,1,203,75.63,Salmon,0,0,0,0,0,0,0,0,1,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",11,1,210,112.57,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,19/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",1,2,204,83.2,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,19/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",2,2,207,80.42,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,19/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",3,2,222,96.37,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,19/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",4,2,198,69.7,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,19/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",5,2,186,72.93,Salmon,0,0,0,0,0,0,0,0,0,1,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,19/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",6,2,178,61.55,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,19/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",7,2,206,70.56,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,19/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",8,2,221,109.9,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,19/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",9,2,204,84.64,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,19/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",10,2,210,87.75,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,19/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",11,2,213,107.01,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,19/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",12,2,205,93.56,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,19/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",13,2,207,80.49,Salmon,0,0,0,0,0,0,0,0,1,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,19/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",14,2,216,87.65,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,19/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",15,2,194,73.09,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,19/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",16,2,215,82.24,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,19/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",17,2,215,104.76,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,19/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",18,2,216,104.99,Salmon,0,0,0,0,0,1,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,19/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",19,2,210,88.37,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,19/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",20,2,218,117.68,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,19/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",21,2,185,60.81,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,19/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",22,2,205,74.25,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,19/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",23,2,204,103.92,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,19/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",24,2,205,108.24,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,19/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",25,2,211,116.73,Salmon,0,0,0,0,1,0,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,19/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",26,2,194,64.86,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,19/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",27,2,211,74.35,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,19/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",28,2,221,104.85,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,19/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",29,2,241,131.43,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,19/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",30,2,224,92.63,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,19/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",31,2,201,107.8,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,19/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",32,2,191,88.24,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,19/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",33,2,195,89.32,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,19/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",34,2,159,64.72,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,19/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",35,2,197,91.26,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,19/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",36,2,212,110.27,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,19/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",37,2,188,79.04,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,19/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",38,2,215,109.17,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,19/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",39,2,215,82.99,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,27/05/2011,*Cage Lost,NA,3,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA
Loch Linnhe Sea Lice Settlement Experiment,19/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",1,3B,195,128.7,Salmon,0,0,0,0,0,0,0,0,1,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,19/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",2,3B,178,73.96,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,19/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",3,3B,205,99.97,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,19/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",4,3B,196,79.5,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,19/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",5,3B,192,85.91,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,19/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",6,3B,180,67.99,Salmon,0,0,0,0,0,0,0,0,1,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,19/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",7,3B,211,93.57,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,19/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",8,3B,194,81.33,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,19/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",9,3B,209,94.33,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,19/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",10,3B,182,65.22,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,19/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",11,3B,208,78.01,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,19/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",12,3B,220,109.89,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,19/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",13,3B,206,88.32,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,19/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",14,3B,208,92.95,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,19/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",15,3B,202,103.41,Salmon,0,0,0,0,0,0,0,0,0,1,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,19/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",16,3B,221,107.22,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,19/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",17,3B,213,92.35,Salmon,0,0,0,0,0,0,0,0,1,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,19/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",18,3B,201,88.99,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,19/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",19,3B,192,74.57,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,19/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",20,3B,204,77.73,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,19/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",21,3B,211,78.35,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,19/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",22,3B,195,76.73,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,19/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",23,3B,211,93.56,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,19/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",24,3B,200,88.36,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,19/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",25,3B,195,86.13,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,19/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",26,3B,197,78.01,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,19/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",27,3B,220,111.86,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,19/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",28,3B,210,94.4,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,19/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",29,3B,209,90.52,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,19/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",30,3B,222,102.43,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,19/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",31,3B,175,63.13,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,19/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",32,3B,210,89.89,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,19/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",33,3B,209,87.8,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,19/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",34,3B,184,67.08,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,19/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",35,3B,195,58.99,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,19/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",36,3B,225,113.62,Salmon,0,0,0,0,0,0,0,0,1,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,19/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",37,3B,227,104.2,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,19/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",38,3B,218,111.18,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,19/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",39,3B,210,109.92,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,19/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",40,3B,171,63.61,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,19/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",41,3B,212,112.61,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,19/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",42,3B,198,93.77,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,19/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",43,3B,194,79.01,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,19/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",44,3B,230,112.28,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,19/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",45,3B,211,99.99,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,19/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",46,3B,193,78.44,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,19/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",47,3B,191,75.32,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1
Loch Linnhe Sea Lice Settlement Experiment,19/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",48,3B,209,91.27,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",1,4,193,78.64,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",2,4,195,69.39,Salmon,0,0,0,0,1,2,0,0,0,0,0,0,0,0,3
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",3,4,184,62.28,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",4,4,191,81.14,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",5,4,182,64.79,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",6,4,188,69.35,Salmon,0,0,0,0,0,1,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",7,4,196,76.79,Salmon,0,0,0,0,0,0,1,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",8,4,203,79.09,Salmon,0,0,0,0,1,0,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",9,4,186,71.89,Salmon,0,0,0,0,0,2,0,0,0,0,0,0,0,0,2
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",10,4,185,75.63,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",11,4,211,83.34,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",12,4,188,66.64,Salmon,0,0,0,0,2,0,0,0,0,0,0,0,0,0,2
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",13,4,192,69.98,Salmon,0,0,0,0,0,1,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",14,4,201,83.68,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",15,4,204,85.71,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",16,4,203,86.26,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",17,4,199,84.2,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",18,4,203,88.01,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",19,4,206,87.27,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",20,4,211,101.64,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",21,4,182,80.88,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",22,4,200,89.16,Salmon,0,0,0,0,0,1,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",23,4,188,82.7,Salmon,0,0,0,0,0,0,0,0,1,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",24,4,208,91.34,Salmon,0,0,0,0,0,0,0,0,1,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",25,4,214,86.53,Salmon,0,0,0,1,0,1,0,0,0,0,0,0,0,0,2
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",26,4,186,68.49,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",27,4,203,91.53,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",28,4,204,83.85,Salmon,0,0,0,0,0,1,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",29,4,204,80.4,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",30,4,198,78.8,Salmon,0,0,0,0,0,0,1,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",31,4,235,130.37,Salmon,0,0,0,0,0,2,0,0,0,0,0,0,0,0,2
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",32,4,201,88.63,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",33,4,192,71.06,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",34,4,219,108.71,Salmon,0,0,0,0,0,2,0,0,0,0,0,0,0,0,2
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",35,4,202,101.01,Salmon,0,0,0,0,0,1,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",36,4,214,103.81,Salmon,0,0,0,0,0,1,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",37,4,192,80.42,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",38,4,216,98.65,Salmon,0,0,0,0,0,2,0,0,0,0,0,0,0,0,2
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",39,4,191,74.27,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",40,4,200,81.3,Salmon,0,0,0,0,0,1,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",41,4,196,75.88,Salmon,0,0,0,0,0,1,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",42,4,222,108.86,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",43,4,180,76.8,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",44,4,202,81.5,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",45,4,182,64.86,Salmon,0,0,0,0,0,1,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",46,4,204,86.85,Salmon,0,0,0,0,1,0,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",47,4,249,149.98,Salmon,0,0,0,0,0,1,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",48,4,224,114.9,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",49,4,205,86.99,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",50,4,199,81.86,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,19/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",1,5,195,92.68,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,19/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",2,5,196,97.42,Salmon,0,0,0,0,0,0,0,0,1,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,19/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",3,5,210,120.6,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,19/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",4,5,195,102.49,Salmon,0,0,0,0,0,1,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,19/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",5,5,193,92.91,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,19/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",6,5,200,101.5,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,19/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",7,5,210,103.9,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,19/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",8,5,210,110,Salmon,0,0,0,0,0,1,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,19/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",9,5,220,129.1,Salmon,0,0,0,0,1,0,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,19/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",10,5,180,88.84,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,19/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",11,5,208,112.91,Salmon,0,0,0,0,1,0,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,19/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",12,5,210,111.91,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,19/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",13,5,192,91.19,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,19/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",14,5,192,90.19,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,19/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",15,5,215,121.01,Salmon,0,0,0,0,0,1,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,19/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",16,5,184,82.65,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,19/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",17,5,212,124.46,Salmon,0,0,0,0,0,1,0,0,0,0,0,0,1,0,2
Loch Linnhe Sea Lice Settlement Experiment,19/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",18,5,193,96.34,Salmon,0,0,0,0,0,0,1,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,19/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",19,5,220,122.87,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,19/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",20,5,220,122.87,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,19/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",21,5,203,89.3,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,19/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",22,5,175,61.6,Salmon,0,0,0,0,0,0,0,1,0,1,0,0,0,0,2
Loch Linnhe Sea Lice Settlement Experiment,19/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",23,5,180,67.96,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,19/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",24,5,190,82.4,Salmon,0,0,0,0,0,0,0,0,1,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,19/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",25,5,205,115.03,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,19/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",26,5,210,122.33,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1
Loch Linnhe Sea Lice Settlement Experiment,19/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",27,5,210,117.56,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,19/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",28,5,180,78.75,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,19/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",29,5,210,113.8,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,19/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",30,5,210,106.97,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,19/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",31,5,190,67.68,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1
Loch Linnhe Sea Lice Settlement Experiment,19/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",32,5,193,94.64,Salmon,0,0,0,0,0,1,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,19/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",33,5,190,97.78,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,19/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",34,5,210,115.03,Salmon,0,0,0,0,0,0,0,1,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,19/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",35,5,200,97.39,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,19/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",36,5,192,104.42,Salmon,0,0,0,0,0,0,0,1,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,19/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",37,5,192,96.69,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,19/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",38,5,230,135.99,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,19/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",39,5,203,112.36,Salmon,0,0,0,0,0,1,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,19/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",40,5,180,78.74,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,19/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",41,5,205,103.93,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,19/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",42,5,200,97.39,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,19/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",43,5,215,127.35,Salmon,0,0,0,0,0,2,0,0,0,0,0,0,0,0,2
Loch Linnhe Sea Lice Settlement Experiment,19/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",44,5,192,94.48,Salmon,0,0,0,0,0,0,0,0,0,1,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,19/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",45,5,195,98.95,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,19/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",46,5,220,117.03,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,19/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",47,5,195,98.17,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",1,6,187,86.31,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",2,6,180,66.26,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",3,6,195,83.47,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",4,6,206,93.27,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",5,6,230,117.15,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",6,6,210,95.6,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",7,6,200,83.52,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",8,6,178,56.11,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",9,6,186,72.61,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",10,6,194,80.56,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",11,6,186,70.39,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",12,6,205,83.99,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",13,6,215,98.77,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",14,6,228,119.4,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",15,6,197,91.87,Salmon,0,0,0,0,0,1,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",16,6,202,98.73,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",17,6,185,71.58,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",18,6,208,95.35,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",19,6,207,114.03,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",20,6,190,92.01,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",21,6,220,120.5,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",22,6,212,119.84,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",23,6,180,78.85,Salmon,0,0,0,0,0,1,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",24,6,196,81.73,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",25,6,208,86.42,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",26,6,203,84.77,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",27,6,199,74.79,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",28,6,201,78.6,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",29,6,192,73.38,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",30,6,195,68.25,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",31,6,205,91.22,Salmon,0,0,0,0,1,0,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",32,6,214,85.51,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",33,6,193,67.59,Salmon,0,0,0,0,0,1,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",1,8,198,89.07,Salmon,0,0,0,0,0,1,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",2,8,215,122.63,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",3,8,195,84,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",4,8,173,64,Salmon,0,0,0,0,0,1,0,0,0,0,0,0,1,0,2
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",5,8,210,88,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",6,8,200,78.1,Salmon,0,0,0,0,0,1,1,0,0,0,0,0,0,0,2
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",7,8,195,90,Salmon,0,0,0,0,1,0,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",8,8,220,118,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",9,8,205,91.96,Salmon,0,0,0,0,0,2,0,0,0,0,0,0,0,0,2
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",10,8,220,100.25,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",11,8,200,81.96,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",12,8,190,85.4,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",13,8,187,76.5,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",14,8,215,118.2,Salmon,0,0,0,0,0,0,0,0,1,0,0,0,1,0,2
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",15,8,190,83.5,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",16,8,213,107,Salmon,0,0,0,0,0,1,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",17,8,195,91,Salmon,0,0,0,0,0,1,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",18,8,198,94.25,Salmon,0,0,0,0,0,0,0,2,0,0,0,0,0,0,2
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",19,8,180,72.02,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",20,8,185,80.47,Salmon,0,0,0,0,0,1,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",21,8,185,82.88,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",22,8,200,101.96,Salmon,0,0,0,0,0,2,0,0,0,0,0,1,0,0,3
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",23,8,200,97.27,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",24,8,210,106,Salmon,0,0,0,0,0,1,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",25,8,220,115.05,Salmon,0,0,0,0,0,1,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",26,8,195,82.02,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",27,8,217,109,Salmon,0,0,0,0,0,1,1,0,0,0,0,0,0,0,2
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",28,8,203,86.63,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",29,8,230,122.5,Salmon,0,0,0,0,0,0,0,1,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",30,8,214,98.6,Salmon,0,0,0,0,0,0,0,1,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",31,8,193,92.02,Salmon,0,0,0,0,0,1,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",32,8,200,105.11,Salmon,0,0,0,0,0,0,2,1,0,0,0,0,0,0,3
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",33,8,211,104,Salmon,0,0,0,0,0,0,1,1,0,0,0,0,0,0,2
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",34,8,185,77.93,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",35,8,210,110.12,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",36,8,176,68.99,Salmon,0,0,0,0,0,0,0,1,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",37,8,195,91.14,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",38,8,235,138,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",1,9,211,80,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",2,9,205,75,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",3,9,210,87.3,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",4,9,212,93.7,Salmon,0,0,0,0,0,0,1,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",5,9,196,59,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",6,9,200,83.6,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",7,9,220,110,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",8,9,186,76,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",9,9,210,92.5,Salmon,0,0,0,0,0,1,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",10,9,210,93.9,Salmon,0,0,0,0,0,0,1,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",11,9,230,110.5,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",12,9,192,72.2,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",13,9,200,81.2,Salmon,0,0,0,0,1,0,1,0,0,0,0,0,0,0,2
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",14,9,192,65.5,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",15,9,205,82.6,Salmon,0,0,0,0,0,1,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",16,9,190,60.4,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",17,9,210,90.6,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",18,9,200,75.2,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",19,9,210,84.4,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",20,9,210,80.3,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",21,9,186,58.1,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",22,9,215,82.6,Salmon,0,0,0,0,1,0,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",23,9,205,79.4,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",24,9,200,85.7,Salmon,0,0,0,0,0,0,0,0,1,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",25,9,205,84,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",26,9,205,75.1,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",27,9,205,107.4,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",28,9,220,91.1,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",29,9,215,86.5,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",30,9,200,80.6,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",31,9,205,84.6,Salmon,0,0,0,0,0,1,1,0,0,0,0,0,0,0,2
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",32,9,215,106.4,Salmon,0,0,0,0,0,0,0,0,0,0,0,1,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",33,9,205,60.5,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",34,9,200,66,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",35,9,220,92.8,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",36,9,190,73.3,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",37,9,205,77.8,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",38,9,200,73.3,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",39,9,195,85.4,Salmon,0,0,0,0,0,0,1,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",40,9,210,76.6,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",41,9,200,61.1,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",42,9,230,120.8,Salmon,0,0,0,0,0,0,0,0,1,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,27/05/2011,"* Cage 2, 3B and 5 deployed 19/05/2011 and all other cages on 12/05/2011 with delay in recovery to 27/05/2011 due to storms.",43,9,210,83.7,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,12/05/2011,27/05/2011,100% mortality due to severe weather causing fouling.,NA,10,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA
Loch Linnhe Sea Lice Settlement Experiment,26/10/2011,01/11/2011,Cage was sunk from view and could not be recovered.,NA,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA
Loch Linnhe Sea Lice Settlement Experiment,26/10/2011,01/11/2011,All Fish Escaped - Reported to neccesary authorities.,NA,2,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA
Loch Linnhe Sea Lice Settlement Experiment,26/10/2011,01/11/2011,NA,1,3B,180,67.6,Salmon,0,0,0,0,0,1,0,0,0,0,0,0,6,0,7
Loch Linnhe Sea Lice Settlement Experiment,26/10/2011,01/11/2011,NA,2,3B,188,72.2,Salmon,0,0,0,0,0,2,0,0,0,0,0,0,0,0,2
Loch Linnhe Sea Lice Settlement Experiment,26/10/2011,01/11/2011,NA,3,3B,182,78.62,Salmon,0,0,0,0,0,3,0,0,0,0,0,0,0,0,3
Loch Linnhe Sea Lice Settlement Experiment,26/10/2011,01/11/2011,NA,4,3B,178,64.86,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,26/10/2011,01/11/2011,NA,5,3B,198,79.5,Salmon,0,0,0,0,2,0,0,1,1,0,0,0,1,0,5
Loch Linnhe Sea Lice Settlement Experiment,26/10/2011,01/11/2011,NA,6,3B,188,92.2,Salmon,0,0,0,0,3,0,0,0,0,0,0,0,0,0,3
Loch Linnhe Sea Lice Settlement Experiment,26/10/2011,01/11/2011,NA,7,3B,176,77.4,Salmon,0,0,0,0,2,0,0,2,3,1,0,1,0,0,9
Loch Linnhe Sea Lice Settlement Experiment,26/10/2011,01/11/2011,NA,8,3B,168,48.8,Salmon,0,0,0,0,2,0,0,0,0,0,0,0,0,0,2
Loch Linnhe Sea Lice Settlement Experiment,26/10/2011,01/11/2011,NA,9,3B,165,52.5,Salmon,0,0,0,0,1,0,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,26/10/2011,01/11/2011,NA,10,3B,200,85.1,Salmon,0,0,0,0,1,3,0,0,0,0,0,0,0,0,4
Loch Linnhe Sea Lice Settlement Experiment,26/10/2011,01/11/2011,NA,11,3B,200,91.3,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,26/10/2011,01/11/2011,NA,12,3B,190,69.1,Salmon,0,0,0,0,2,1,0,0,0,0,0,0,1,0,4
Loch Linnhe Sea Lice Settlement Experiment,26/10/2011,01/11/2011,NA,13,3B,186,69.8,Salmon,0,0,0,0,3,0,0,0,9,0,0,0,0,0,12
Loch Linnhe Sea Lice Settlement Experiment,26/10/2011,01/11/2011,NA,14,3B,196,86.2,Salmon,0,0,0,0,3,3,0,0,0,0,0,0,0,0,6
Loch Linnhe Sea Lice Settlement Experiment,26/10/2011,01/11/2011,NA,15,3B,190,77.1,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,26/10/2011,01/11/2011,NA,16,3B,172,66.5,Salmon,0,0,0,0,6,0,0,0,1,0,0,0,1,0,8
Loch Linnhe Sea Lice Settlement Experiment,26/10/2011,01/11/2011,NA,17,3B,165,54.8,Salmon,0,0,0,0,1,1,0,1,3,2,0,0,0,0,8
Loch Linnhe Sea Lice Settlement Experiment,26/10/2011,01/11/2011,NA,18,3B,190,76.6,Salmon,0,0,0,0,1,0,0,0,1,1,0,0,0,0,3
Loch Linnhe Sea Lice Settlement Experiment,26/10/2011,01/11/2011,NA,19,3B,195,83.2,Salmon,0,0,0,0,6,0,0,2,0,2,0,0,3,0,13
Loch Linnhe Sea Lice Settlement Experiment,26/10/2011,01/11/2011,NA,20,3B,190,81.6,Salmon,1,0,0,0,3,0,0,2,2,0,0,0,2,0,10
Loch Linnhe Sea Lice Settlement Experiment,26/10/2011,01/11/2011,NA,21,3B,170,67.9,Salmon,0,0,0,0,1,0,0,0,5,1,0,0,1,0,8
Loch Linnhe Sea Lice Settlement Experiment,26/10/2011,01/11/2011,NA,22,3B,190,82,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,26/10/2011,01/11/2011,NA,23,3B,192,74.8,Salmon,0,0,0,0,1,1,0,0,0,0,0,0,0,0,2
Loch Linnhe Sea Lice Settlement Experiment,26/10/2011,01/11/2011,NA,24,3B,188,71.8,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,26/10/2011,01/11/2011,NA,25,3B,192,73.5,Salmon,0,0,0,0,1,0,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,26/10/2011,01/11/2011,NA,26,3B,230,118.3,Salmon,0,0,0,0,2,0,0,0,1,0,0,0,0,0,3
Loch Linnhe Sea Lice Settlement Experiment,26/10/2011,01/11/2011,NA,27,3B,185,79.7,Salmon,0,0,0,0,3,2,2,4,0,0,0,1,0,0,12
Loch Linnhe Sea Lice Settlement Experiment,26/10/2011,01/11/2011,NA,28,3B,200,90.7,Salmon,1,0,0,0,5,3,1,0,2,0,0,1,0,0,13
Loch Linnhe Sea Lice Settlement Experiment,26/10/2011,01/11/2011,NA,29,3B,188,71.6,Salmon,0,0,0,0,6,3,0,0,0,0,0,0,0,0,9
Loch Linnhe Sea Lice Settlement Experiment,26/10/2011,01/11/2011,NA,30,3B,190,71.5,Salmon,0,0,0,0,6,0,0,0,0,0,0,0,0,0,6
Loch Linnhe Sea Lice Settlement Experiment,26/10/2011,01/11/2011,NA,31,3B,200,96.4,Salmon,0,0,0,0,0,0,0,0,2,1,0,0,0,0,3
Loch Linnhe Sea Lice Settlement Experiment,26/10/2011,01/11/2011,NA,32,3B,178,64.1,Salmon,0,0,0,0,1,4,0,1,4,0,0,0,2,0,12
Loch Linnhe Sea Lice Settlement Experiment,26/10/2011,01/11/2011,NA,33,3B,185,70.5,Salmon,0,0,0,0,0,0,0,0,4,0,0,0,6,0,10
Loch Linnhe Sea Lice Settlement Experiment,26/10/2011,01/11/2011,NA,34,3B,178,67.8,Salmon,0,0,0,0,3,0,0,1,1,0,0,0,3,0,8
Loch Linnhe Sea Lice Settlement Experiment,26/10/2011,01/11/2011,NA,35,3B,200,84,Salmon,0,0,0,0,5,5,0,0,0,0,0,0,0,0,10
Loch Linnhe Sea Lice Settlement Experiment,26/10/2011,01/11/2011,NA,36,3B,180,63.8,Salmon,0,0,0,0,4,5,0,0,0,5,0,0,0,0,14
Loch Linnhe Sea Lice Settlement Experiment,26/10/2011,01/11/2011,NA,37,3B,180,69.2,Salmon,0,0,0,0,3,1,0,0,1,0,0,0,2,0,7
Loch Linnhe Sea Lice Settlement Experiment,26/10/2011,01/11/2011,NA,38,3B,175,66.5,Salmon,0,0,0,0,2,1,0,0,4,0,0,0,4,0,11
Loch Linnhe Sea Lice Settlement Experiment,26/10/2011,01/11/2011,NA,39,3B,180,63.8,Salmon,0,0,0,0,2,1,0,1,0,0,0,0,3,0,7
Loch Linnhe Sea Lice Settlement Experiment,26/10/2011,01/11/2011,NA,40,3B,210,82.6,Salmon,0,0,0,0,8,3,0,0,1,0,0,0,4,0,16
Loch Linnhe Sea Lice Settlement Experiment,26/10/2011,01/11/2011,NA,41,3B,182,75.2,Salmon,0,0,0,0,6,2,0,0,1,1,0,0,0,0,10
Loch Linnhe Sea Lice Settlement Experiment,26/10/2011,01/11/2011,NA,42,3B,190,65.41,Salmon,0,0,0,0,1,0,0,0,2,0,0,0,1,0,4
Loch Linnhe Sea Lice Settlement Experiment,26/10/2011,01/11/2011,NA,43,3B,190,78.51,Salmon,4,0,1,0,1,4,0,1,5,3,0,0,0,0,19
Loch Linnhe Sea Lice Settlement Experiment,26/10/2011,01/11/2011,NA,44,3B,220,107.7,Salmon,2,0,0,0,4,0,1,1,7,0,0,0,3,0,18
Loch Linnhe Sea Lice Settlement Experiment,26/10/2011,01/11/2011,NA,45,3B,195,76.4,Salmon,0,0,0,0,1,0,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,26/10/2011,01/11/2011,NA,46,3B,222,111.2,Salmon,0,0,0,0,0,1,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,26/10/2011,01/11/2011,NA,47,3B,191,76.8,Salmon,0,0,0,0,9,0,0,4,6,3,0,0,0,0,22
Loch Linnhe Sea Lice Settlement Experiment,26/10/2011,01/11/2011,NA,48,3B,190,79.5,Salmon,0,0,0,0,2,0,0,0,0,0,0,0,0,0,2
Loch Linnhe Sea Lice Settlement Experiment,26/10/2011,01/11/2011,NA,49,3B,193,80.5,Salmon,0,0,0,0,2,8,0,4,0,1,0,0,1,0,16
Loch Linnhe Sea Lice Settlement Experiment,26/10/2011,01/11/2011,NA,50,3B,180,65.6,Salmon,0,0,0,0,4,1,0,2,2,3,0,0,1,0,13
Loch Linnhe Sea Lice Settlement Experiment,26/10/2011,01/11/2011,NA,1,4,175,59.5,Salmon,0,0,0,0,1,0,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,26/10/2011,01/11/2011,NA,2,4,180,82.6,Salmon,0,0,0,0,0,1,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,26/10/2011,01/11/2011,NA,3,4,185,78.2,Salmon,0,0,0,0,2,0,0,0,2,0,0,0,1,0,5
Loch Linnhe Sea Lice Settlement Experiment,26/10/2011,01/11/2011,NA,4,4,180,70.49,Salmon,0,0,0,0,3,0,0,0,0,1,0,0,0,0,4
Loch Linnhe Sea Lice Settlement Experiment,26/10/2011,01/11/2011,NA,5,4,195,79.93,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,26/10/2011,01/11/2011,NA,6,4,200,100.91,Salmon,0,0,0,0,1,0,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,26/10/2011,01/11/2011,NA,7,4,200,88.47,Salmon,0,0,0,0,2,1,0,0,0,2,0,0,0,0,5
Loch Linnhe Sea Lice Settlement Experiment,26/10/2011,01/11/2011,NA,8,4,180,65.76,Salmon,0,0,0,0,1,0,0,0,1,0,0,0,0,0,2
Loch Linnhe Sea Lice Settlement Experiment,26/10/2011,01/11/2011,NA,9,4,165,53.59,Salmon,0,0,0,0,3,1,0,1,0,0,0,0,0,0,5
Loch Linnhe Sea Lice Settlement Experiment,26/10/2011,01/11/2011,NA,10,4,195,80.53,Salmon,0,0,0,0,3,1,0,0,2,0,0,0,0,0,6
Loch Linnhe Sea Lice Settlement Experiment,26/10/2011,01/11/2011,NA,11,4,180,64.1,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,26/10/2011,01/11/2011,NA,12,4,190,77.54,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,26/10/2011,01/11/2011,NA,13,4,205,76.36,Salmon,0,0,0,0,2,0,0,0,0,0,0,0,0,0,2
Loch Linnhe Sea Lice Settlement Experiment,26/10/2011,01/11/2011,NA,14,4,180,66.43,Salmon,0,0,0,0,2,2,0,0,0,0,0,0,0,0,4
Loch Linnhe Sea Lice Settlement Experiment,26/10/2011,01/11/2011,NA,15,4,205,96.51,Salmon,0,0,0,0,3,2,0,0,0,1,0,0,0,0,6
Loch Linnhe Sea Lice Settlement Experiment,26/10/2011,01/11/2011,NA,16,4,195,90.75,Salmon,0,0,0,0,1,1,1,0,0,2,0,0,0,0,5
Loch Linnhe Sea Lice Settlement Experiment,26/10/2011,01/11/2011,NA,17,4,185,73.12,Salmon,0,0,0,0,2,0,0,0,0,0,0,0,0,0,2
Loch Linnhe Sea Lice Settlement Experiment,26/10/2011,01/11/2011,NA,18,4,170,58.45,Salmon,0,0,0,0,0,2,0,0,0,0,0,0,0,0,2
Loch Linnhe Sea Lice Settlement Experiment,26/10/2011,01/11/2011,NA,19,4,205,89.2,Salmon,0,0,0,0,1,0,0,0,2,0,0,0,0,0,3
Loch Linnhe Sea Lice Settlement Experiment,26/10/2011,01/11/2011,NA,20,4,205,102.57,Salmon,0,0,0,0,2,0,0,0,2,0,0,0,1,0,5
Loch Linnhe Sea Lice Settlement Experiment,26/10/2011,01/11/2011,NA,21,4,185,66.34,Salmon,0,0,0,0,1,2,0,0,0,0,0,1,0,0,4
Loch Linnhe Sea Lice Settlement Experiment,26/10/2011,01/11/2011,NA,22,4,200,97.41,Salmon,0,0,0,0,1,0,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,26/10/2011,01/11/2011,NA,23,4,180,69.9,Salmon,0,0,0,0,1,1,0,0,0,0,0,0,0,0,2
Loch Linnhe Sea Lice Settlement Experiment,26/10/2011,01/11/2011,NA,24,4,210,108.3,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,26/10/2011,01/11/2011,NA,25,4,205,94.32,Salmon,0,0,0,0,1,0,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,26/10/2011,01/11/2011,NA,26,4,175,59.1,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,26/10/2011,01/11/2011,NA,27,4,205,83,Salmon,1,0,0,0,0,2,0,1,1,0,0,0,0,0,5
Loch Linnhe Sea Lice Settlement Experiment,26/10/2011,01/11/2011,NA,28,4,185,77.1,Salmon,0,0,0,0,1,3,0,0,0,0,0,0,0,0,4
Loch Linnhe Sea Lice Settlement Experiment,26/10/2011,01/11/2011,NA,29,4,175,64.55,Salmon,0,0,0,0,1,0,0,0,2,0,0,0,1,0,4
Loch Linnhe Sea Lice Settlement Experiment,26/10/2011,01/11/2011,NA,30,4,205,90.68,Salmon,0,0,0,0,0,0,0,0,2,0,0,0,1,0,3
Loch Linnhe Sea Lice Settlement Experiment,26/10/2011,01/11/2011,NA,31,4,190,86.96,Salmon,0,0,0,0,0,0,0,0,0,1,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,26/10/2011,01/11/2011,NA,32,4,190,84.9,Salmon,0,0,0,0,1,2,0,0,3,0,0,0,0,0,6
Loch Linnhe Sea Lice Settlement Experiment,26/10/2011,01/11/2011,NA,33,4,185,86,Salmon,0,0,0,0,1,0,0,0,1,0,0,0,0,0,2
Loch Linnhe Sea Lice Settlement Experiment,26/10/2011,01/11/2011,NA,34,4,185,73.16,Salmon,1,0,0,0,1,0,0,0,0,0,0,0,0,0,2
Loch Linnhe Sea Lice Settlement Experiment,26/10/2011,01/11/2011,NA,35,4,220,106.45,Salmon,0,0,0,0,4,0,0,0,0,0,0,0,0,0,4
Loch Linnhe Sea Lice Settlement Experiment,26/10/2011,01/11/2011,NA,36,4,215,109.13,Salmon,0,0,0,0,1,0,0,0,0,1,0,0,0,0,2
Loch Linnhe Sea Lice Settlement Experiment,26/10/2011,01/11/2011,NA,37,4,175,62.92,Salmon,0,0,0,0,0,2,0,0,0,0,0,0,0,0,2
Loch Linnhe Sea Lice Settlement Experiment,26/10/2011,01/11/2011,NA,38,4,195,74.03,Salmon,0,0,0,0,1,2,0,0,0,0,0,0,0,0,3
Loch Linnhe Sea Lice Settlement Experiment,26/10/2011,01/11/2011,NA,39,4,210,101.94,Salmon,0,0,0,0,2,0,0,0,0,0,0,0,0,0,2
Loch Linnhe Sea Lice Settlement Experiment,26/10/2011,01/11/2011,NA,40,4,185,69.23,Salmon,0,0,0,0,1,2,0,0,1,0,0,0,0,0,4
Loch Linnhe Sea Lice Settlement Experiment,26/10/2011,01/11/2011,NA,41,4,190,81.54,Salmon,0,0,0,0,2,1,0,0,0,1,0,0,0,0,4
Loch Linnhe Sea Lice Settlement Experiment,26/10/2011,01/11/2011,NA,42,4,190,76.9,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,26/10/2011,01/11/2011,NA,43,4,200,100.43,Salmon,0,0,0,0,0,1,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,26/10/2011,01/11/2011,NA,44,4,200,81.56,Salmon,0,0,0,0,1,1,0,0,0,0,0,0,0,0,2
Loch Linnhe Sea Lice Settlement Experiment,26/10/2011,01/11/2011,NA,45,4,185,77.78,Salmon,0,0,0,0,3,0,0,0,0,0,0,0,0,0,3
Loch Linnhe Sea Lice Settlement Experiment,26/10/2011,01/11/2011,NA,46,4,205,93.56,Salmon,0,0,0,0,1,1,0,0,0,0,0,0,0,0,2
Loch Linnhe Sea Lice Settlement Experiment,26/10/2011,01/11/2011,NA,47,4,200,84.21,Salmon,0,0,0,0,3,0,0,0,0,0,0,0,0,0,3
Loch Linnhe Sea Lice Settlement Experiment,26/10/2011,01/11/2011,NA,48,4,190,86.13,Salmon,0,0,0,0,1,0,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,26/10/2011,01/11/2011,NA,49,4,220,112.44,Salmon,0,0,0,0,2,0,0,0,0,0,0,0,0,0,2
Loch Linnhe Sea Lice Settlement Experiment,26/10/2011,01/11/2011,NA,50,4,210,108.6,Salmon,0,0,0,0,1,3,0,0,1,1,0,0,0,0,6
Loch Linnhe Sea Lice Settlement Experiment,26/10/2011,01/11/2011,NA,1,5,198,84,Salmon,0,0,0,0,2,1,0,0,0,0,0,0,0,0,3
Loch Linnhe Sea Lice Settlement Experiment,26/10/2011,01/11/2011,NA,2,5,222,112.91,Salmon,0,0,0,0,2,2,0,0,0,0,0,0,1,0,5
Loch Linnhe Sea Lice Settlement Experiment,26/10/2011,01/11/2011,NA,3,5,212,103.46,Salmon,0,0,0,0,0,2,0,0,0,0,0,0,0,0,2
Loch Linnhe Sea Lice Settlement Experiment,26/10/2011,01/11/2011,NA,4,5,190,79.19,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1
Loch Linnhe Sea Lice Settlement Experiment,26/10/2011,01/11/2011,NA,5,5,183,18.3,Salmon,0,0,0,0,0,3,0,0,0,0,0,0,0,0,3
Loch Linnhe Sea Lice Settlement Experiment,26/10/2011,01/11/2011,NA,6,5,180,54.06,Salmon,0,0,0,0,2,0,0,0,0,0,0,0,0,0,2
Loch Linnhe Sea Lice Settlement Experiment,26/10/2011,01/11/2011,NA,7,5,185,69.16,Salmon,0,0,0,0,2,2,0,0,0,0,0,0,0,0,4
Loch Linnhe Sea Lice Settlement Experiment,26/10/2011,01/11/2011,NA,8,5,193,78.9,Salmon,0,0,0,0,1,0,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,26/10/2011,01/11/2011,NA,9,5,212,93.68,Salmon,0,0,0,0,1,2,0,0,0,0,0,0,0,0,3
Loch Linnhe Sea Lice Settlement Experiment,26/10/2011,01/11/2011,NA,10,5,206,97.77,Salmon,0,0,0,0,0,2,0,0,0,0,0,0,0,0,2
Loch Linnhe Sea Lice Settlement Experiment,26/10/2011,01/11/2011,NA,11,5,169,53.15,Salmon,0,0,0,0,0,1,0,0,1,0,0,0,0,0,2
Loch Linnhe Sea Lice Settlement Experiment,26/10/2011,01/11/2011,NA,12,5,178,59.29,Salmon,0,0,0,0,2,0,0,2,0,0,0,0,0,0,4
Loch Linnhe Sea Lice Settlement Experiment,26/10/2011,01/11/2011,NA,13,5,172,58.79,Salmon,0,0,0,0,1,0,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,26/10/2011,01/11/2011,NA,14,5,185,69.52,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1
Loch Linnhe Sea Lice Settlement Experiment,26/10/2011,01/11/2011,NA,15,5,197,88.67,Salmon,0,0,0,0,0,1,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,26/10/2011,01/11/2011,NA,16,5,179,64.5,Salmon,0,0,0,0,0,1,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,26/10/2011,01/11/2011,NA,17,5,178,73.37,Salmon,1,0,0,0,1,0,0,3,1,0,0,0,0,0,6
Loch Linnhe Sea Lice Settlement Experiment,26/10/2011,01/11/2011,NA,18,5,194,76.82,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,26/10/2011,01/11/2011,NA,19,5,193,81.19,Salmon,0,0,0,0,0,0,0,0,1,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,26/10/2011,01/11/2011,NA,20,5,189,81.27,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,26/10/2011,01/11/2011,NA,21,5,168,50.01,Salmon,0,0,0,0,1,2,0,1,1,0,0,0,0,0,5
Loch Linnhe Sea Lice Settlement Experiment,26/10/2011,01/11/2011,NA,22,5,184,91.1,Salmon,0,0,0,0,1,0,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,26/10/2011,01/11/2011,NA,23,5,192,71.37,Salmon,0,0,0,0,0,1,0,1,0,1,0,0,0,0,3
Loch Linnhe Sea Lice Settlement Experiment,26/10/2011,01/11/2011,NA,24,5,190,76.27,Salmon,0,0,0,0,1,1,0,0,0,0,0,0,0,0,2
Loch Linnhe Sea Lice Settlement Experiment,26/10/2011,01/11/2011,NA,25,5,180,72.91,Salmon,0,0,0,0,0,0,0,0,3,0,0,0,0,0,3
Loch Linnhe Sea Lice Settlement Experiment,26/10/2011,01/11/2011,NA,26,5,190,80.74,Salmon,0,0,0,0,0,0,0,0,0,1,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,26/10/2011,01/11/2011,NA,27,5,161,60.1,Salmon,0,0,0,0,0,0,0,0,1,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,26/10/2011,01/11/2011,NA,28,5,169,60.28,Salmon,0,0,0,0,1,0,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,26/10/2011,01/11/2011,NA,29,5,192,74.56,Salmon,0,0,0,0,0,0,1,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,26/10/2011,01/11/2011,NA,30,5,181,59.13,Salmon,0,0,0,0,0,0,0,1,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,26/10/2011,01/11/2011,NA,31,5,175,70.54,Salmon,0,0,0,0,0,1,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,26/10/2011,01/11/2011,NA,32,5,177,61.1,Salmon,0,0,0,0,1,0,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,26/10/2011,01/11/2011,NA,33,5,200,94.73,Salmon,0,0,0,0,1,0,0,1,0,0,0,0,0,0,2
Loch Linnhe Sea Lice Settlement Experiment,26/10/2011,01/11/2011,NA,1,6,190,69.7,Salmon,1,0,0,0,2,0,1,0,1,0,0,0,1,0,6
Loch Linnhe Sea Lice Settlement Experiment,26/10/2011,01/11/2011,NA,2,6,190,77.8,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,26/10/2011,01/11/2011,NA,3,6,194,75.3,Salmon,0,0,0,0,0,1,0,1,0,0,0,0,0,0,2
Loch Linnhe Sea Lice Settlement Experiment,26/10/2011,01/11/2011,NA,4,6,220,84.4,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,26/10/2011,01/11/2011,NA,5,6,194,81.1,Salmon,0,0,0,0,2,0,0,1,0,0,0,0,0,0,3
Loch Linnhe Sea Lice Settlement Experiment,26/10/2011,01/11/2011,NA,6,6,194,72.9,Salmon,0,0,0,0,1,0,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,26/10/2011,01/11/2011,NA,7,6,194,89.5,Salmon,0,0,0,0,5,5,0,0,5,0,0,0,1,0,16
Loch Linnhe Sea Lice Settlement Experiment,26/10/2011,01/11/2011,NA,8,6,200,78.5,Salmon,0,0,0,0,2,1,0,0,0,0,0,0,0,0,3
Loch Linnhe Sea Lice Settlement Experiment,26/10/2011,01/11/2011,NA,9,6,197,99.6,Salmon,0,0,0,0,8,2,0,1,1,0,0,0,0,0,12
Loch Linnhe Sea Lice Settlement Experiment,26/10/2011,01/11/2011,NA,10,6,198,97.6,Salmon,0,0,0,0,8,5,0,0,8,0,0,0,3,0,24
Loch Linnhe Sea Lice Settlement Experiment,26/10/2011,01/11/2011,NA,11,6,200,89.2,Salmon,0,0,0,0,10,1,7,0,2,0,0,0,0,0,20
Loch Linnhe Sea Lice Settlement Experiment,26/10/2011,01/11/2011,NA,12,6,180,69.3,Salmon,0,0,0,0,1,2,0,0,0,0,0,0,0,0,3
Loch Linnhe Sea Lice Settlement Experiment,26/10/2011,01/11/2011,NA,13,6,195,87.7,Salmon,1,0,0,0,0,1,0,2,1,0,0,0,0,0,5
Loch Linnhe Sea Lice Settlement Experiment,26/10/2011,01/11/2011,NA,14,6,200,90.5,Salmon,1,0,0,0,3,2,0,3,4,2,0,0,3,0,18
Loch Linnhe Sea Lice Settlement Experiment,26/10/2011,01/11/2011,NA,15,6,166,67.2,Salmon,0,0,0,0,0,5,0,3,2,0,0,0,0,0,10
Loch Linnhe Sea Lice Settlement Experiment,26/10/2011,01/11/2011,NA,16,6,182,68.8,Salmon,0,0,0,0,3,2,2,2,2,0,0,0,0,0,11
Loch Linnhe Sea Lice Settlement Experiment,26/10/2011,01/11/2011,NA,17,6,195,75.2,Salmon,0,0,0,0,8,1,3,8,0,4,0,0,0,0,24
Loch Linnhe Sea Lice Settlement Experiment,26/10/2011,01/11/2011,NA,18,6,195,73.7,Salmon,1,0,0,0,9,1,0,0,0,0,0,0,0,0,11
Loch Linnhe Sea Lice Settlement Experiment,26/10/2011,01/11/2011,NA,19,6,166,52,Salmon,0,0,0,0,2,1,2,0,0,0,0,0,3,0,8
Loch Linnhe Sea Lice Settlement Experiment,26/10/2011,01/11/2011,NA,20,6,196,85.1,Salmon,0,0,0,0,3,1,1,0,0,0,0,0,0,0,5
Loch Linnhe Sea Lice Settlement Experiment,26/10/2011,01/11/2011,NA,21,6,167,55.9,Salmon,0,0,0,0,2,2,0,0,1,0,0,0,1,0,6
Loch Linnhe Sea Lice Settlement Experiment,26/10/2011,01/11/2011,NA,22,6,190,84,Salmon,0,0,0,0,0,1,0,0,1,0,0,0,0,0,2
Loch Linnhe Sea Lice Settlement Experiment,26/10/2011,01/11/2011,NA,23,6,188,74.7,Salmon,0,0,0,0,1,0,0,2,0,0,0,0,1,0,4
Loch Linnhe Sea Lice Settlement Experiment,26/10/2011,01/11/2011,NA,24,6,178,66.6,Salmon,0,0,0,0,1,0,0,0,2,0,0,0,2,0,5
Loch Linnhe Sea Lice Settlement Experiment,26/10/2011,01/11/2011,NA,25,6,202,92.2,Salmon,0,0,0,0,1,2,0,6,0,2,0,0,0,0,11
Loch Linnhe Sea Lice Settlement Experiment,26/10/2011,01/11/2011,NA,26,6,187,72.5,Salmon,0,0,0,0,6,7,0,0,1,0,0,0,0,0,14
Loch Linnhe Sea Lice Settlement Experiment,26/10/2011,01/11/2011,NA,27,6,177,59.24,Salmon,0,0,0,0,3,0,0,0,2,0,0,0,0,0,5
Loch Linnhe Sea Lice Settlement Experiment,26/10/2011,01/11/2011,NA,28,6,198,58.27,Salmon,0,0,0,0,2,0,0,0,0,0,0,0,0,0,2
Loch Linnhe Sea Lice Settlement Experiment,26/10/2011,01/11/2011,NA,29,6,175,53.2,Salmon,1,0,0,0,5,2,0,0,0,0,0,0,0,0,8
Loch Linnhe Sea Lice Settlement Experiment,26/10/2011,01/11/2011,NA,30,6,181,65.2,Salmon,0,0,0,0,3,0,0,0,0,0,0,0,0,0,3
Loch Linnhe Sea Lice Settlement Experiment,26/10/2011,01/11/2011,NA,31,6,198,81,Salmon,0,0,0,0,3,2,0,0,0,0,0,0,0,0,5
Loch Linnhe Sea Lice Settlement Experiment,26/10/2011,01/11/2011,NA,32,6,193,75.6,Salmon,0,0,0,0,0,1,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,26/10/2011,01/11/2011,NA,33,6,195,72,Salmon,0,0,0,0,2,0,0,0,0,0,0,0,0,0,2
Loch Linnhe Sea Lice Settlement Experiment,26/10/2011,01/11/2011,NA,34,6,203,93.9,Salmon,0,0,0,0,1,0,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,26/10/2011,01/11/2011,NA,1,8,186,57.62,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,26/10/2011,01/11/2011,NA,2,8,179,60.73,Salmon,0,0,0,0,1,1,0,0,1,0,0,0,0,0,3
Loch Linnhe Sea Lice Settlement Experiment,26/10/2011,01/11/2011,NA,3,8,200,96.84,Salmon,0,0,0,0,4,1,0,0,0,0,0,0,0,0,5
Loch Linnhe Sea Lice Settlement Experiment,26/10/2011,01/11/2011,NA,4,8,192,80.71,Salmon,0,0,0,0,0,0,0,0,0,1,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,26/10/2011,01/11/2011,NA,5,8,167,54.31,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,26/10/2011,01/11/2011,NA,6,8,196,82.17,Salmon,0,0,0,0,0,1,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,26/10/2011,01/11/2011,NA,7,8,195,91.17,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,26/10/2011,01/11/2011,NA,8,8,193,83.66,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,26/10/2011,01/11/2011,NA,9,8,192,126.5,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,26/10/2011,01/11/2011,NA,10,8,168,60.73,Salmon,0,0,0,0,0,0,0,0,1,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,26/10/2011,01/11/2011,NA,11,8,200,90.31,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,26/10/2011,01/11/2011,NA,12,8,185,84.55,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,26/10/2011,01/11/2011,NA,13,8,164,57.07,Salmon,0,0,0,0,0,0,0,0,1,1,0,0,0,0,2
Loch Linnhe Sea Lice Settlement Experiment,26/10/2011,01/11/2011,NA,14,8,179,71.74,Salmon,0,0,0,0,0,2,0,0,0,0,0,0,0,0,2
Loch Linnhe Sea Lice Settlement Experiment,26/10/2011,01/11/2011,NA,15,8,183,68.09,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,26/10/2011,01/11/2011,NA,16,8,189,90.89,Salmon,0,0,0,0,0,0,0,0,2,0,0,0,0,0,2
Loch Linnhe Sea Lice Settlement Experiment,26/10/2011,01/11/2011,NA,17,8,179,74.64,Salmon,0,0,0,0,1,2,0,0,0,0,0,0,0,0,3
Loch Linnhe Sea Lice Settlement Experiment,26/10/2011,01/11/2011,NA,18,8,174,73.34,Salmon,0,0,0,0,1,0,0,1,1,0,0,0,0,0,3
Loch Linnhe Sea Lice Settlement Experiment,26/10/2011,01/11/2011,NA,19,8,183,69.02,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,26/10/2011,01/11/2011,NA,20,8,184,70.22,Salmon,0,0,0,0,1,0,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,26/10/2011,01/11/2011,NA,21,8,174,81.21,Salmon,0,0,0,0,0,0,0,1,1,0,0,0,0,0,2
Loch Linnhe Sea Lice Settlement Experiment,26/10/2011,01/11/2011,NA,22,8,179,65.49,Salmon,0,0,0,0,0,1,0,0,1,1,0,0,0,0,3
Loch Linnhe Sea Lice Settlement Experiment,26/10/2011,01/11/2011,NA,23,8,174,69.21,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,26/10/2011,01/11/2011,NA,24,8,195,91.46,Salmon,0,0,0,0,0,0,0,0,1,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,26/10/2011,01/11/2011,NA,25,8,182,65.82,Salmon,0,0,0,0,0,3,0,0,0,0,0,0,0,0,3
Loch Linnhe Sea Lice Settlement Experiment,26/10/2011,01/11/2011,NA,26,8,181,65.01,Salmon,0,0,0,0,0,0,0,0,1,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,26/10/2011,01/11/2011,NA,27,8,174,64.07,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,26/10/2011,01/11/2011,NA,28,8,181,64.17,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,26/10/2011,01/11/2011,NA,29,8,184,77.9,Salmon,0,0,0,0,0,1,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,26/10/2011,01/11/2011,NA,30,8,194,84.17,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,26/10/2011,01/11/2011,NA,31,8,198,88.98,Salmon,0,0,0,0,0,0,0,0,1,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,26/10/2011,01/11/2011,NA,32,8,179,63.33,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,26/10/2011,01/11/2011,NA,1,9,200,84,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,26/10/2011,01/11/2011,NA,2,9,172,56.05,Salmon,0,0,0,0,0,1,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,26/10/2011,01/11/2011,NA,3,9,174,55.9,Salmon,0,0,0,0,0,0,0,0,3,0,0,0,0,0,3
Loch Linnhe Sea Lice Settlement Experiment,26/10/2011,01/11/2011,NA,4,9,189,87.2,Salmon,0,0,0,0,2,2,0,3,0,0,0,0,0,0,7
Loch Linnhe Sea Lice Settlement Experiment,26/10/2011,01/11/2011,NA,5,9,199,89.01,Salmon,0,0,0,0,0,1,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,26/10/2011,01/11/2011,NA,6,9,195,84.8,Salmon,0,0,0,0,0,2,0,0,1,0,0,0,1,0,4
Loch Linnhe Sea Lice Settlement Experiment,26/10/2011,01/11/2011,NA,7,9,190,97.75,Salmon,0,0,0,0,1,1,0,0,5,0,0,0,0,0,7
Loch Linnhe Sea Lice Settlement Experiment,26/10/2011,01/11/2011,NA,8,9,175,68.1,Salmon,0,0,0,0,0,2,0,0,0,0,0,0,0,0,2
Loch Linnhe Sea Lice Settlement Experiment,26/10/2011,01/11/2011,NA,9,9,181,74.06,Salmon,0,0,0,0,1,3,0,0,2,0,0,0,0,0,6
Loch Linnhe Sea Lice Settlement Experiment,26/10/2011,01/11/2011,NA,10,9,210,90.9,Salmon,0,0,0,0,0,8,0,0,3,0,0,0,0,0,11
Loch Linnhe Sea Lice Settlement Experiment,26/10/2011,01/11/2011,NA,11,9,179,78.6,Salmon,0,0,0,0,0,3,0,0,0,0,0,0,0,0,3
Loch Linnhe Sea Lice Settlement Experiment,26/10/2011,01/11/2011,NA,12,9,186,58.4,Salmon,0,0,0,0,0,1,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,26/10/2011,01/11/2011,NA,13,9,184,91.44,Salmon,0,0,0,0,1,0,0,0,0,1,0,0,0,0,2
Loch Linnhe Sea Lice Settlement Experiment,26/10/2011,01/11/2011,NA,14,9,184,76.7,Salmon,0,0,0,0,0,5,0,0,0,0,0,0,0,0,5
Loch Linnhe Sea Lice Settlement Experiment,26/10/2011,01/11/2011,NA,15,9,176,63.1,Salmon,0,0,0,0,0,0,0,6,0,0,0,0,0,0,6
Loch Linnhe Sea Lice Settlement Experiment,26/10/2011,01/11/2011,NA,16,9,172,60.5,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,26/10/2011,01/11/2011,NA,17,9,194,86.4,Salmon,0,0,0,0,1,0,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,26/10/2011,01/11/2011,NA,18,9,204,87.1,Salmon,0,0,0,0,0,0,0,0,2,0,0,0,1,0,3
Loch Linnhe Sea Lice Settlement Experiment,26/10/2011,01/11/2011,NA,19,9,186,77.1,Salmon,0,0,0,0,0,4,0,0,0,0,0,0,0,0,4
Loch Linnhe Sea Lice Settlement Experiment,26/10/2011,01/11/2011,NA,20,9,200,82.8,Salmon,0,0,0,0,1,1,0,0,0,1,0,0,0,0,3
Loch Linnhe Sea Lice Settlement Experiment,26/10/2011,01/11/2011,NA,21,9,190,98.8,Salmon,0,0,0,0,0,1,0,0,1,0,0,0,0,0,2
Loch Linnhe Sea Lice Settlement Experiment,26/10/2011,01/11/2011,NA,1,10,200,93.89,Salmon,1,0,0,0,1,5,0,0,2,1,0,0,0,0,10
Loch Linnhe Sea Lice Settlement Experiment,26/10/2011,01/11/2011,NA,2,10,180,72.92,Salmon,0,0,0,0,1,3,0,1,1,0,0,0,0,0,6
Loch Linnhe Sea Lice Settlement Experiment,26/10/2011,01/11/2011,NA,3,10,195,81.35,Salmon,0,0,0,0,1,1,0,0,2,0,0,0,0,0,4
Loch Linnhe Sea Lice Settlement Experiment,26/10/2011,01/11/2011,NA,4,10,176,59.56,Salmon,0,0,0,0,1,0,0,2,2,0,0,0,0,0,5
Loch Linnhe Sea Lice Settlement Experiment,26/10/2011,01/11/2011,NA,5,10,182,65.98,Salmon,0,0,0,0,0,2,0,0,1,0,0,0,3,0,6
Loch Linnhe Sea Lice Settlement Experiment,26/10/2011,01/11/2011,NA,6,10,195,85.06,Salmon,0,0,0,0,2,6,0,0,1,0,0,0,0,0,9
Loch Linnhe Sea Lice Settlement Experiment,26/10/2011,01/11/2011,NA,7,10,200,83.49,Salmon,0,0,0,0,2,3,1,2,4,2,0,0,0,0,14
Loch Linnhe Sea Lice Settlement Experiment,26/10/2011,01/11/2011,NA,8,10,180,66.28,Salmon,0,0,0,0,0,2,0,0,3,0,0,0,0,0,5
Loch Linnhe Sea Lice Settlement Experiment,26/10/2011,01/11/2011,NA,9,10,174,64.99,Salmon,0,0,0,0,1,1,1,0,0,0,0,0,0,0,3
Loch Linnhe Sea Lice Settlement Experiment,26/10/2011,01/11/2011,NA,10,10,198,83.63,Salmon,0,0,0,0,1,9,0,1,2,1,0,0,0,0,14
Loch Linnhe Sea Lice Settlement Experiment,26/10/2011,01/11/2011,NA,11,10,177,69.3,Salmon,0,0,0,0,2,0,0,0,0,0,0,0,0,0,2
Loch Linnhe Sea Lice Settlement Experiment,26/10/2011,01/11/2011,NA,12,10,170,58.41,Salmon,0,0,0,0,3,2,0,0,0,0,0,0,0,0,5
Loch Linnhe Sea Lice Settlement Experiment,26/10/2011,01/11/2011,NA,13,10,177,62.6,Salmon,0,0,0,0,0,1,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,26/10/2011,01/11/2011,NA,14,10,178,74.83,Salmon,0,0,0,0,0,1,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,26/10/2011,01/11/2011,NA,15,10,205,93.71,Salmon,0,0,0,0,0,1,0,1,1,0,0,0,0,0,3
Loch Linnhe Sea Lice Settlement Experiment,26/10/2011,01/11/2011,NA,16,10,185,74.37,Salmon,0,0,0,0,4,2,0,0,1,0,0,0,0,0,7
Loch Linnhe Sea Lice Settlement Experiment,26/10/2011,01/11/2011,NA,17,10,180,71.75,Salmon,0,0,0,0,0,1,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,26/10/2011,01/11/2011,NA,18,10,178,63.5,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,26/10/2011,01/11/2011,NA,19,10,182,68.25,Salmon,0,0,0,0,1,0,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,26/10/2011,01/11/2011,NA,20,10,166,67.6,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,Cage appeared to have been struck by ship and dragged down loch - all fish within cage killed.,NA,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,1,2,190,56.23,Salmon,0,0,0,0,0,2,0,1,0,0,0,0,0,0,3
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,2,2,165,72.33,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,3,2,180,65.66,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,4,2,190,61.56,Salmon,0,0,0,0,0,0,0,1,1,0,0,0,0,0,2
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,5,2,190,76.62,Salmon,0,0,0,0,1,0,0,0,1,0,0,0,0,0,2
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,6,2,205,79.9,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,7,2,185,63.41,Salmon,0,0,0,0,0,0,0,0,1,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,8,2,190,69.9,Salmon,0,0,0,0,2,0,0,0,0,0,0,0,0,0,2
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,9,2,195,69.91,Salmon,1,0,0,0,0,0,0,0,2,0,0,0,0,0,3
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,10,2,175,48.58,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,11,2,200,67.8,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,12,2,190,82.84,Salmon,0,0,0,0,0,2,0,0,0,0,0,0,0,0,2
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,13,2,200,84.47,Salmon,0,0,0,0,0,2,0,0,0,0,0,0,0,0,2
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,14,2,210,92.41,Salmon,0,0,0,0,2,1,0,0,0,0,0,0,0,0,3
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,15,2,180,59.03,Salmon,0,0,0,0,1,0,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,16,2,200,70.2,Salmon,0,0,0,0,1,0,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,17,2,185,64.16,Salmon,0,0,0,0,1,1,0,0,0,0,0,0,0,0,2
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,18,2,195,70.02,Salmon,0,0,0,0,2,0,0,1,1,0,0,0,0,0,4
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,19,2,195,69.65,Salmon,0,0,0,0,3,1,0,0,0,0,0,0,0,0,4
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,20,2,210,85.19,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,21,2,185,67.78,Salmon,0,0,0,0,1,2,0,1,0,0,0,0,0,0,4
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,22,2,200,60.62,Salmon,0,0,0,0,1,1,0,1,0,0,0,0,0,0,3
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,23,2,205,83.03,Salmon,0,0,0,0,0,1,0,1,0,0,0,0,0,0,2
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,24,2,200,84.55,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,25,2,200,81.44,Salmon,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,26,2,180,60.25,Salmon,0,0,0,0,1,0,0,0,1,0,0,0,0,0,2
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,27,2,185,75.42,Salmon,0,0,0,0,1,2,0,0,0,0,0,0,0,0,3
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,28,2,205,79.79,Salmon,0,0,0,0,2,1,1,0,0,0,0,0,0,0,4
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,29,2,200,87.77,Salmon,0,0,0,0,0,0,0,1,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,30,2,190,66.89,Salmon,0,0,0,0,1,0,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,31,2,200,75.63,Salmon,0,0,0,0,1,0,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,32,2,190,78.74,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,33,2,195,70.85,Salmon,0,0,0,0,0,2,0,0,0,0,0,0,0,0,2
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,34,2,190,75.76,Salmon,0,0,0,0,2,0,0,0,0,0,0,0,0,0,2
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,35,2,180,77.79,Salmon,0,0,0,0,0,0,0,1,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,36,2,200,61.21,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,37,2,220,109.91,Salmon,0,0,0,0,0,3,0,0,0,0,0,0,0,0,3
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,38,2,190,71.9,Salmon,0,0,0,0,0,1,0,0,1,0,0,0,0,0,2
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,39,2,190,70.19,Salmon,0,0,0,0,0,0,0,0,0,1,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,40,2,190,70.74,Salmon,0,0,0,0,1,1,0,0,0,0,0,0,0,0,2
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,41,2,220,102.55,Salmon,0,0,0,0,1,3,0,0,0,0,0,0,0,0,4
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,42,2,225,107.01,Salmon,0,0,0,0,1,0,0,0,1,0,0,0,0,0,2
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,43,2,180,62.56,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,44,2,185,66.61,Salmon,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,45,2,200,79.64,Salmon,0,0,0,0,0,1,0,0,1,0,0,0,0,0,2
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,46,2,195,90.97,Salmon,0,0,0,0,1,0,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,47,2,190,68.98,Salmon,0,0,0,0,2,1,0,0,0,0,0,0,0,0,3
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,48,2,235,117.48,Salmon,0,0,0,0,1,0,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,49,2,0,63.06,Salmon,0,0,0,0,1,0,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,50,2,0,52.91,Salmon,0,0,0,0,1,2,0,0,1,0,0,0,0,0,4
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,1,3B,195,91.8,Salmon,0,0,0,0,7,6,0,3,1,2,0,0,2,0,21
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,2,3B,216,114.61,Salmon,4,0,0,0,15,2,3,2,0,4,0,0,6,0,36
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,3,3B,183,67.37,Salmon,1,0,0,3,8,6,0,1,4,0,0,0,1,0,24
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,4,3B,189,99.27,Salmon,1,0,0,1,7,4,2,0,3,0,0,0,0,0,18
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,5,3B,173,58.83,Salmon,1,0,0,3,9,0,1,2,4,0,0,0,3,0,23
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,6,3B,188,81.09,Salmon,0,0,0,1,8,6,3,3,1,4,0,0,3,0,29
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,7,3B,165,58.42,Salmon,0,0,0,0,7,4,0,1,0,0,0,0,7,0,19
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,8,3B,193,83.84,Salmon,1,0,0,0,4,0,1,0,6,0,0,0,7,0,19
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,9,3B,172,46.32,Salmon,0,0,0,0,6,3,3,1,2,0,0,0,1,0,16
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,10,3B,195,57.87,Salmon,1,0,0,0,3,2,0,2,0,0,0,0,1,0,9
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,11,3B,181,65.85,Salmon,0,0,0,1,4,3,0,0,6,0,0,0,4,0,18
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,12,3B,179,90.86,Salmon,1,0,0,0,6,2,0,2,4,0,0,1,8,0,24
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,13,3B,189,82.18,Salmon,1,0,1,0,5,0,0,0,6,0,0,1,0,0,14
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,14,3B,188,73.55,Salmon,1,0,0,0,7,3,0,0,5,0,0,0,0,0,16
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,15,3B,189,65.43,Salmon,2,0,2,1,10,7,0,0,2,0,0,0,1,0,25
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,16,3B,172,58.8,Salmon,0,0,0,0,4,2,0,0,5,1,0,0,0,0,12
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,17,3B,189,79.9,Salmon,0,0,0,0,6,4,0,1,0,0,0,0,2,0,13
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,18,3B,187,81.9,Salmon,1,0,0,0,5,0,0,0,2,0,0,0,8,0,16
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,19,3B,183,67.99,Salmon,0,0,0,0,4,1,1,1,0,1,0,0,2,0,10
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,20,3B,192,69.91,Salmon,0,1,0,0,4,3,1,0,1,0,0,0,0,0,10
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,21,3B,166,51.73,Salmon,2,0,0,0,2,2,0,2,4,3,0,0,0,0,15
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,22,3B,196,73.62,Salmon,0,0,0,0,6,4,3,1,3,0,0,0,0,0,17
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,23,3B,206,93.87,Salmon,0,0,0,0,6,10,0,0,7,3,0,0,8,0,34
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,24,3B,163,54.64,Salmon,0,0,0,0,1,6,0,0,7,0,0,0,1,0,15
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,25,3B,169,60.79,Salmon,1,0,0,0,3,1,0,3,2,3,0,0,5,0,18
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,26,3B,205,102.6,Salmon,0,0,0,0,4,13,2,0,2,1,0,0,1,0,23
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,27,3B,197,84.92,Salmon,1,0,0,0,4,9,4,0,1,1,0,1,1,0,22
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,28,3B,194,73.58,Salmon,1,0,0,0,13,5,2,3,2,1,0,0,0,0,27
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,29,3B,213,105.37,Salmon,2,0,0,0,0,0,5,1,10,0,1,0,5,0,24
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,30,3B,205,84.53,Salmon,1,0,0,0,11,0,11,0,1,1,0,0,8,0,33
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,31,3B,203,72.23,Salmon,3,0,0,0,11,6,0,0,11,1,0,0,0,0,32
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,32,3B,228,137.41,Salmon,1,0,0,0,10,6,0,0,8,0,0,0,2,0,27
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,33,3B,174,75.76,Salmon,1,0,0,0,4,2,0,0,2,0,0,1,2,0,12
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,34,3B,180,89.94,Salmon,1,0,0,0,3,2,0,0,2,0,0,0,8,0,16
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,1,4,175,60.45,Salmon,0,0,0,0,0,1,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,2,4,185,75.02,Salmon,0,0,0,0,2,1,0,0,1,0,0,0,0,0,4
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,3,4,230,131.27,Salmon,0,0,0,0,1,2,0,0,2,0,0,0,2,0,7
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,4,4,209,97.05,Salmon,0,0,0,0,2,0,0,0,1,0,0,0,2,0,5
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,5,4,180,73.03,Salmon,0,0,0,0,0,3,0,0,0,0,0,0,0,0,3
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,6,4,198,70.68,Salmon,0,0,0,0,0,4,0,0,0,0,0,0,0,0,4
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,7,4,216,87.8,Salmon,0,0,0,0,4,1,0,0,0,0,0,0,2,0,7
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,8,4,191,65.1,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,9,4,203,69.71,Salmon,0,0,0,0,1,0,0,0,1,1,0,0,0,0,3
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,10,4,202,79.19,Salmon,0,0,0,0,1,1,0,0,0,0,0,0,0,0,2
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,11,4,204,78.97,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,12,4,219,90.02,Salmon,0,0,0,0,3,0,0,0,0,0,0,0,0,0,3
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,13,4,187,70.41,Salmon,0,0,0,0,1,1,0,0,1,0,0,0,0,0,3
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,14,4,210,75.57,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,15,4,184,60.17,Salmon,0,0,0,0,0,3,0,0,0,0,0,1,0,0,4
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,16,4,222,96.12,Salmon,0,0,0,0,1,0,0,0,2,0,0,0,0,0,3
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,17,4,175,45.47,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,18,4,217,94.76,Salmon,0,0,0,0,0,0,0,0,0,1,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,19,4,232,104.07,Salmon,0,0,0,0,1,1,0,0,2,0,0,0,0,0,4
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,20,4,181,63.18,Salmon,0,0,0,0,1,0,0,0,1,0,0,0,0,0,2
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,21,4,202,69.49,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,22,4,183,80.26,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,23,4,211,84.58,Salmon,0,0,0,0,0,1,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,24,4,197,83.16,Salmon,0,0,0,0,3,1,0,0,0,0,0,0,1,0,5
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,25,4,215,92.07,Salmon,0,0,0,0,1,0,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,26,4,194,64.32,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,27,4,189,58.04,Salmon,0,0,0,0,2,0,0,0,1,0,0,0,0,0,3
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,28,4,197,76.37,Salmon,0,0,0,0,1,0,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,29,4,203,75.45,Salmon,0,0,0,0,1,0,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,30,4,229,105.98,Salmon,0,0,0,0,1,0,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,31,4,199,69.12,Salmon,0,0,0,0,1,0,0,0,1,0,0,0,0,0,2
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,32,4,222,103.46,Salmon,0,0,0,0,0,2,0,0,0,0,0,0,0,0,2
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,33,4,211,84.59,Salmon,1,0,0,0,1,0,0,0,0,0,0,0,0,0,2
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,34,4,216,93.84,Salmon,0,0,0,0,2,0,0,0,1,0,0,0,1,0,4
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,35,4,202,76.69,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,36,4,209,83.04,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,37,4,211,85.16,Salmon,0,0,0,0,2,0,0,0,0,0,0,0,0,0,2
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,38,4,233,117.02,Salmon,0,0,0,0,1,0,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,39,4,225,101.12,Salmon,0,0,0,0,4,0,0,0,1,0,0,0,0,0,5
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,40,4,217,86.4,Salmon,0,0,0,0,1,2,0,0,0,0,0,0,1,0,4
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,41,4,200,71.22,Salmon,0,0,0,0,1,1,0,0,1,0,0,0,0,0,3
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,42,4,198,75.05,Salmon,1,0,0,0,0,1,0,0,0,0,0,0,0,0,2
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,43,4,194,70.52,Salmon,0,0,0,0,0,0,0,0,1,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,44,4,202,70.52,Salmon,0,0,0,0,4,0,0,0,0,0,0,0,0,0,4
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,45,4,203,78.71,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,46,4,203,73.16,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,47,4,181,61.73,Salmon,0,0,0,0,1,0,0,0,1,0,0,0,0,0,2
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,48,4,195,82.04,Salmon,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,1,5,195,78.45,Salmon,0,0,0,0,2,0,1,0,3,0,0,0,0,0,6
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,2,5,196,95.84,Salmon,0,0,0,0,6,1,0,0,2,0,0,0,0,0,9
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,3,5,204,88.75,Salmon,0,0,0,0,4,0,0,0,3,1,0,0,1,0,9
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,4,5,186,87.8,Salmon,0,0,0,0,2,1,0,0,0,0,0,0,0,0,3
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,5,5,194,90.59,Salmon,0,0,0,0,1,3,0,0,1,1,0,0,0,0,6
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,6,5,189,71.6,Salmon,0,0,0,0,3,6,0,0,1,0,0,0,0,0,10
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,7,5,203,95.03,Salmon,0,0,0,0,3,3,0,0,1,1,0,0,0,0,8
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,8,5,209,95.12,Salmon,0,0,0,0,7,0,1,0,0,0,0,1,0,0,9
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,9,5,181,76.6,Salmon,2,0,0,0,4,0,1,0,1,0,0,0,0,0,8
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,10,5,194,87.9,Salmon,0,0,0,0,4,0,0,0,0,0,0,0,0,0,4
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,11,5,222,180.3,Salmon,0,0,0,0,5,2,0,0,0,0,0,0,0,0,7
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,12,5,187,88.3,Salmon,0,0,0,0,2,0,0,1,1,0,0,0,0,0,4
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,13,5,185,72.8,Salmon,0,0,0,0,1,2,0,0,0,1,0,0,0,0,4
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,14,5,206,100.15,Salmon,1,0,0,0,0,0,0,0,3,0,0,0,0,0,4
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,15,5,219,105.4,Salmon,0,0,0,0,6,4,0,0,3,1,0,0,0,0,14
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,16,5,234,130.75,Salmon,1,0,0,0,1,0,0,0,2,0,0,0,0,0,4
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,17,5,193,84.75,Salmon,0,0,0,0,5,3,1,1,2,0,0,0,0,0,12
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,18,5,189,80.31,Salmon,0,0,0,0,1,1,0,3,1,0,0,0,1,0,7
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,19,5,193,86.15,Salmon,0,0,0,0,4,2,2,0,2,0,0,0,0,0,10
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,20,5,214,108.18,Salmon,0,0,0,0,1,1,0,0,0,0,0,0,0,0,2
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,21,5,196,109.48,Salmon,0,0,0,0,3,0,1,0,0,0,0,0,3,0,7
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,22,5,188,84.02,Salmon,0,0,0,0,2,0,0,0,1,0,0,0,1,0,4
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,23,5,194,91.84,Salmon,0,0,0,0,4,1,1,0,1,0,0,0,0,0,7
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,24,5,206,77.7,Salmon,0,0,0,0,2,4,0,0,0,0,0,0,0,0,6
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,25,5,194,87.7,Salmon,0,0,0,0,1,1,0,0,0,0,0,0,1,0,3
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,26,5,195,80.84,Salmon,0,0,0,0,2,0,1,0,1,1,0,0,1,0,6
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,27,5,201,97.82,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,28,5,189,86.25,Salmon,0,0,0,0,1,1,0,0,2,0,0,0,0,0,4
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,29,5,189,80.5,Salmon,0,0,0,0,3,1,0,0,1,0,0,0,0,0,5
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,30,5,203,98.81,Salmon,0,0,0,0,1,0,2,0,1,1,0,0,0,0,5
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,31,5,215,108.76,Salmon,0,0,0,0,2,3,0,1,2,0,0,0,0,0,8
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,32,5,181,49.74,Salmon,0,0,0,0,1,1,0,0,3,0,0,0,0,0,5
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,33,5,197,87.77,Salmon,0,0,0,0,5,0,0,1,2,1,0,0,4,0,13
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,34,5,172,66.81,Salmon,2,0,0,0,0,0,1,0,1,0,0,0,1,0,5
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,35,5,186,86.09,Salmon,0,0,0,0,2,0,0,0,1,1,0,0,0,0,4
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,36,5,159,42.16,Salmon,0,0,0,0,0,0,0,0,1,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,37,5,219,100.72,Salmon,0,0,0,0,3,3,0,2,0,0,0,0,0,0,8
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,38,5,204,94.12,Salmon,0,0,0,0,2,0,1,0,4,1,0,0,0,0,8
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,39,5,166,64.9,Salmon,1,0,0,0,1,0,0,0,0,0,0,0,0,0,2
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,40,5,193,82.45,Salmon,0,0,0,0,2,1,0,0,0,0,0,0,1,0,4
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,41,5,204,86.2,Salmon,0,0,0,0,2,3,0,0,2,0,0,0,0,0,7
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,42,5,174,83.26,Salmon,0,0,0,0,1,2,0,0,1,0,0,0,0,0,4
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,43,5,195,97.74,Salmon,0,0,0,0,1,6,0,1,0,0,0,0,0,0,8
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,44,5,190,88.9,Salmon,0,0,0,0,2,0,0,1,1,0,0,0,1,0,5
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,45,5,214,106.26,Salmon,0,0,0,0,3,4,0,0,1,0,0,0,1,0,9
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,46,5,0,0,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,47,5,0,0,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,1,6,135,35.84,Salmon,0,0,0,0,0,0,0,0,1,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,2,6,183,75.3,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,3,6,217,110.29,Salmon,0,0,0,0,2,0,0,0,0,0,0,0,1,0,3
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,4,6,205,94.1,Salmon,0,0,0,0,1,0,1,0,0,0,0,0,0,0,2
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,5,6,167,55.67,Salmon,0,0,0,0,1,0,0,0,1,0,0,0,0,0,2
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,6,6,194,69.13,Salmon,0,0,0,0,1,2,0,0,0,0,0,0,0,0,3
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,7,6,180,76.42,Salmon,0,0,0,0,0,2,0,0,0,0,0,0,1,0,3
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,8,6,172,56.25,Salmon,0,0,0,0,2,2,0,0,0,0,0,0,0,0,4
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,9,6,189,71.77,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,10,6,206,87.6,Salmon,0,0,0,0,0,0,0,0,1,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,11,6,190,62.17,Salmon,0,0,0,0,1,2,0,0,0,0,0,0,0,0,3
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,12,6,193,78.63,Salmon,1,0,0,0,1,1,0,1,0,0,0,0,0,0,4
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,13,6,188,70.52,Salmon,0,0,0,0,1,0,0,0,1,0,0,0,0,0,2
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,14,6,170,50.19,Salmon,0,0,0,0,3,0,0,0,0,0,0,0,1,0,4
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,15,6,221,104,Salmon,1,0,0,0,3,1,0,0,0,0,0,0,0,0,5
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,16,6,170,55.06,Salmon,0,0,0,0,0,0,0,0,3,0,0,0,0,0,3
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,17,6,184,69.21,Salmon,0,0,0,0,0,1,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,18,6,179,58.5,Salmon,0,0,0,0,3,1,0,0,2,0,0,0,0,0,6
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,19,6,192,75.2,Salmon,0,0,0,0,1,0,0,0,2,0,0,0,1,0,4
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,20,6,226,108.69,Salmon,1,0,0,0,1,4,0,0,2,0,0,0,4,0,12
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,21,6,178,62.14,Salmon,0,0,0,0,1,0,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,22,6,195,87.79,Salmon,0,0,0,0,1,5,0,0,1,0,0,0,0,0,7
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,23,6,164,48.26,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,24,6,187,62.29,Salmon,0,0,0,0,7,0,0,0,2,1,0,0,0,0,10
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,25,6,202,96.61,Salmon,0,0,0,0,4,1,0,0,1,0,0,0,0,0,6
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,26,6,210,97.8,Salmon,1,0,0,0,7,3,0,1,2,1,0,0,0,0,15
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,27,6,175,69.34,Salmon,0,0,0,0,0,0,0,0,2,0,0,0,0,0,2
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,28,6,205,96.39,Salmon,0,0,0,0,1,0,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,29,6,182,70.45,Salmon,0,0,0,0,1,0,0,0,3,1,0,0,0,0,5
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,30,6,229,102.19,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,31,6,184,68.44,Salmon,0,0,0,0,0,1,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,32,6,183,68.99,Salmon,0,0,0,0,0,0,0,0,2,0,0,0,0,0,2
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,33,6,187,72.15,Salmon,0,0,0,0,4,3,0,0,1,0,0,0,0,0,8
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,34,6,205,101.92,Salmon,0,0,0,0,2,3,0,0,1,0,0,0,0,0,6
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,35,6,183,74.99,Salmon,0,0,0,0,0,2,0,0,0,0,0,0,0,0,2
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,36,6,180,68.31,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,37,6,165,63.06,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,38,6,154,55.8,Salmon,0,0,0,0,0,1,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,39,6,192,98.46,Salmon,0,0,0,0,1,0,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,40,6,173,77.82,Salmon,0,0,0,0,1,0,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,41,6,203,88.88,Salmon,0,0,0,0,1,0,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,42,6,184,85.68,Salmon,0,0,0,0,1,2,0,0,0,0,0,0,0,0,3
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,1,8,160,61.46,Salmon,0,0,0,0,2,1,0,0,1,1,0,0,0,0,5
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,2,8,200,85.55,Salmon,0,0,0,0,11,3,0,2,3,0,0,0,0,0,19
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,3,8,186,89.9,Salmon,0,0,0,0,3,2,0,0,2,0,0,0,0,0,7
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,4,8,178,86.64,Salmon,5,0,0,0,3,7,0,1,1,0,0,0,1,0,18
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,5,8,207,110.6,Salmon,0,0,0,0,3,8,0,0,0,0,0,0,0,0,11
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,6,8,182,67.47,Salmon,0,0,0,0,5,0,0,0,2,0,0,0,0,0,7
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,7,8,183,85.03,Salmon,0,0,0,0,4,5,0,0,3,1,0,0,0,0,13
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,8,8,206,120.11,Salmon,0,0,0,0,7,9,0,0,0,0,0,0,3,0,19
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,9,8,186,86.97,Salmon,1,0,0,2,9,4,0,0,2,0,0,0,0,0,18
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,10,8,183,85.61,Salmon,0,0,0,0,7,2,0,0,2,1,0,0,0,0,12
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,11,8,188,62.47,Salmon,0,0,0,0,4,3,0,0,0,0,0,0,0,0,7
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,12,8,177,65.15,Salmon,0,0,0,0,7,1,0,0,1,0,0,0,0,0,9
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,13,8,200,92.27,Salmon,0,0,0,0,7,9,0,0,2,4,0,0,0,0,22
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,14,8,177,76.3,Salmon,0,0,0,0,11,1,0,1,3,1,0,0,0,0,17
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,15,8,181,69.61,Salmon,0,0,0,0,4,9,0,0,3,9,0,0,0,0,25
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,16,8,185,76.4,Salmon,0,0,0,0,1,3,0,0,4,0,0,0,0,0,8
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,17,8,200,88.68,Salmon,0,0,0,2,8,3,3,0,4,4,0,0,0,0,24
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,18,8,193,71.97,Salmon,2,0,0,0,5,1,0,3,7,3,0,0,0,0,21
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,19,8,180,54.8,Salmon,0,0,0,0,3,1,0,0,0,0,0,0,0,0,4
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,20,8,190,74.6,Salmon,0,0,0,0,1,0,0,0,1,0,0,0,0,0,2
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,21,8,200,93.27,Salmon,0,0,0,0,6,4,0,0,2,0,0,0,4,0,16
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,22,8,175,69.23,Salmon,0,0,0,0,7,0,0,0,10,1,0,0,2,0,20
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,23,8,190,67.55,Salmon,0,0,0,0,5,21,0,0,0,4,0,0,0,0,30
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,24,8,198,85.21,Salmon,0,0,0,0,10,6,0,0,1,0,0,0,0,0,17
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,25,8,188,69.8,Salmon,0,0,0,0,7,6,0,0,1,2,0,0,0,0,16
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,26,8,193,70.37,Salmon,3,0,0,0,7,3,0,2,2,0,0,0,0,0,17
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,27,8,188,75.57,Salmon,1,0,0,2,1,3,0,3,3,0,0,1,0,0,14
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,28,8,205,79.96,Salmon,0,0,0,0,7,1,2,0,5,0,0,0,0,0,15
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,29,8,202,98.71,Salmon,2,0,0,0,9,6,0,5,9,1,0,0,5,0,37
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,30,8,219,114.47,Salmon,2,0,0,0,15,7,0,2,2,0,0,0,3,0,31
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,31,8,193,78.35,Salmon,0,0,0,0,6,5,0,0,1,0,0,0,0,0,12
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,32,8,185,63.1,Salmon,0,0,0,0,4,1,0,0,7,1,0,0,0,0,13
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,33,8,192,74.42,Salmon,0,0,0,0,10,0,0,3,4,3,0,0,0,0,20
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,34,8,184,69.42,Salmon,0,0,0,0,2,2,0,0,0,2,0,0,1,0,7
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,35,8,218,90.56,Salmon,1,0,0,0,12,4,1,1,7,1,0,0,0,0,27
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,36,8,207,96.76,Salmon,0,0,0,0,8,0,0,4,5,0,0,1,0,0,18
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,37,8,210,92.52,Salmon,0,0,0,0,6,5,0,0,2,3,0,0,0,0,16
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,38,8,180,57.78,Salmon,0,0,0,0,2,3,0,0,1,2,0,0,0,0,8
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,39,8,178,56.13,Salmon,0,0,0,0,2,3,0,0,0,0,0,0,0,0,5
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,40,8,205,82.38,Salmon,0,0,0,0,6,1,0,0,5,0,0,0,0,0,12
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,41,8,193,65.59,Salmon,1,0,0,0,12,1,0,1,4,1,0,0,0,0,20
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,42,8,180,69.47,Salmon,0,0,0,0,3,2,3,1,5,0,0,0,0,0,14
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,43,8,217,83.46,Salmon,0,0,0,0,7,2,0,0,8,0,0,0,0,0,17
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,44,8,200,75.79,Salmon,0,0,0,0,4,2,0,0,1,0,0,0,0,0,7
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,45,8,192,72.2,Salmon,0,0,0,0,3,3,0,0,2,0,0,0,2,0,10
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,46,8,199,96.44,Salmon,0,0,0,0,12,10,0,0,7,4,0,0,1,0,34
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,47,8,207,96.64,Salmon,2,0,0,0,6,7,0,1,0,3,0,0,0,0,19
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,48,8,199,84.21,Salmon,0,0,0,0,15,2,0,4,0,0,0,0,0,0,21
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,49,8,207,80.51,Salmon,0,0,0,0,0,1,0,0,10,0,0,0,0,0,11
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,50,8,200,80.9,Salmon,0,0,0,0,2,2,0,0,1,0,0,0,0,0,5
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,1,9,186,75.4,Salmon,0,0,0,0,1,1,0,0,1,0,0,0,0,0,3
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,2,9,221,100.63,Salmon,1,0,0,0,5,0,0,0,0,0,0,0,0,0,6
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,3,9,197,74.01,Salmon,0,0,0,0,0,1,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,4,9,188,78.4,Salmon,0,0,0,0,1,0,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,5,9,239,90.16,Salmon,0,0,0,0,2,0,0,0,0,0,0,0,0,0,2
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,6,9,188,71.06,Salmon,0,0,0,0,3,1,0,0,0,0,0,0,0,0,4
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,7,9,212,96.32,Salmon,0,0,0,0,1,0,0,0,2,0,0,0,2,0,5
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,8,9,233,115.67,Salmon,0,0,0,0,2,1,0,0,1,0,0,0,1,0,5
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,9,9,205,78.44,Salmon,0,0,0,0,2,0,0,1,0,0,0,0,1,0,4
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,10,9,215,93.65,Salmon,0,0,0,0,1,0,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,11,9,173,53.28,Salmon,0,0,0,0,0,2,0,0,1,0,0,0,0,0,3
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,12,9,193,67.19,Salmon,0,0,2,0,1,0,0,0,1,0,0,0,0,0,4
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,13,9,206,85.28,Salmon,0,0,0,0,0,1,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,14,9,177,58.89,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,15,9,208,82.04,Salmon,0,0,0,0,0,1,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,16,9,221,96.91,Salmon,0,0,0,0,4,1,0,0,0,1,0,0,0,0,6
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,17,9,196,76.16,Salmon,0,0,0,0,1,0,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,18,9,183,59.13,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,19,9,248,131.67,Salmon,0,0,0,0,1,1,0,0,0,0,0,0,0,0,2
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,20,9,203,74.36,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,21,9,212,111.83,Salmon,0,0,0,0,2,2,1,0,1,0,0,0,0,0,6
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,22,9,185,59.07,Salmon,0,0,0,0,0,0,1,0,1,0,0,0,0,0,2
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,23,9,204,76.05,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,24,9,213,90.82,Salmon,0,0,0,0,1,0,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,25,9,192,77.87,Salmon,0,0,0,0,0,1,0,0,0,1,0,0,2,0,4
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,26,9,237,108.72,Salmon,0,0,0,0,0,0,0,1,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,27,9,164,46.95,Salmon,0,0,0,0,0,1,0,0,1,1,0,0,0,0,3
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,28,9,218,97.7,Salmon,0,0,0,0,2,2,0,0,0,0,0,0,0,0,4
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,29,9,183,62.89,Salmon,0,0,0,0,2,1,0,0,0,0,0,0,0,0,3
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,30,9,209,88.42,Salmon,0,0,0,0,1,2,0,0,2,1,0,0,0,0,6
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,31,9,227,112.02,Salmon,0,0,0,0,4,1,0,0,0,0,0,0,1,0,6
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,32,9,197,85.09,Salmon,0,0,0,0,4,2,0,0,0,0,0,0,0,0,6
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,33,9,202,72.19,Salmon,0,0,0,0,0,0,0,0,1,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,34,9,213,99.89,Salmon,0,0,0,0,1,0,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,35,9,217,85.31,Salmon,0,0,0,0,0,0,0,0,1,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,36,9,198,71.18,Salmon,0,0,0,0,2,0,0,0,0,0,0,0,0,0,2
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,37,9,173,58.13,Salmon,0,0,0,0,0,0,0,1,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,38,9,191,60.09,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,39,9,182,67.12,Salmon,0,0,0,0,2,1,0,0,1,0,0,0,0,0,4
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,40,9,183,55.86,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,2,0,2
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,41,9,188,61.17,Salmon,0,0,0,0,1,1,0,0,0,0,0,0,0,0,2
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,42,9,197,79.54,Salmon,0,0,0,0,0,0,0,1,1,0,0,0,0,0,2
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,43,9,193,76.59,Salmon,0,0,0,0,2,0,0,0,1,0,0,0,1,0,4
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,44,9,183,61.04,Salmon,0,0,0,0,0,1,0,0,2,0,0,0,0,0,3
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,45,9,186,66.12,Salmon,0,0,0,0,0,0,0,0,1,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,46,9,203,98.33,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,47,9,239,122.16,Salmon,0,0,0,0,2,0,0,0,0,0,0,0,0,0,2
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,48,9,212,96.02,Salmon,0,0,0,0,2,1,0,0,1,0,0,0,0,0,4
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,49,9,211,71.27,Salmon,0,0,0,0,0,0,0,0,0,1,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,50,9,197,67.15,Salmon,0,0,0,0,1,1,0,1,0,1,0,0,0,0,4
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,1,10,204,85.51,Salmon,0,0,0,0,8,1,0,0,4,0,0,0,0,0,13
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,2,10,198,68.16,Salmon,0,0,0,0,2,0,0,0,2,0,0,0,0,0,4
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,3,10,183.3,63.73,Salmon,0,0,0,0,6,5,0,4,0,1,0,0,0,0,16
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,4,10,197,72.55,Salmon,0,0,0,0,3,1,1,1,1,0,0,0,0,0,7
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,5,10,213,94.38,Salmon,0,0,0,0,2,4,0,1,4,0,0,0,1,0,12
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,6,10,191,70.07,Salmon,1,0,0,0,3,3,0,1,5,0,0,0,0,0,13
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,7,10,222,89.01,Salmon,0,0,0,0,4,1,0,0,0,0,0,0,0,0,5
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,8,10,203,73.08,Salmon,0,0,0,0,0,10,0,0,8,0,0,0,0,0,18
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,9,10,176,60.76,Salmon,0,0,0,0,8,5,0,0,3,2,0,0,0,0,18
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,10,10,192,77.01,Salmon,0,0,0,0,7,5,0,2,0,2,0,0,0,0,16
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,11,10,202,77.14,Salmon,0,0,0,0,4,0,0,0,5,0,0,0,0,0,9
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,12,10,196,79.21,Salmon,0,0,0,0,2,0,0,0,1,0,0,0,0,0,3
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,13,10,204,83.97,Salmon,1,0,0,0,9,9,0,4,4,0,0,0,1,0,28
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,14,10,202,81.5,Salmon,0,0,0,0,7,8,0,2,2,3,0,0,0,0,22
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,15,10,174,53.06,Salmon,0,0,0,0,2,0,0,2,3,0,0,0,1,0,8
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,16,10,183,65.17,Salmon,0,0,0,0,4,1,0,3,1,1,0,0,0,0,10
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,17,10,176,58.43,Salmon,0,0,0,0,0,2,0,4,10,0,0,0,0,0,16
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,18,10,214,98.98,Salmon,0,0,0,0,6,0,0,0,14,4,0,0,0,0,24
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,19,10,201,82.18,Salmon,0,0,0,0,9,4,0,0,0,0,0,0,4,0,17
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,20,10,191,73.08,Salmon,0,0,0,0,4,10,0,0,5,0,0,0,2,0,21
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,21,10,192,69.65,Salmon,0,0,0,0,1,5,0,0,0,0,0,0,0,0,6
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,22,10,178,59.14,Salmon,0,0,0,0,1,2,0,4,3,0,0,0,0,0,10
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,23,10,187,62.87,Salmon,0,0,0,0,3,0,0,1,5,1,0,0,0,0,10
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,24,10,206,95.32,Salmon,0,0,0,0,5,0,0,0,9,4,0,0,1,0,19
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,25,10,186,71.96,Salmon,2,0,0,0,7,0,0,10,0,0,0,0,0,0,19
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,26,10,199,84.14,Salmon,0,0,0,0,3,2,2,2,1,0,0,0,0,0,10
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,27,10,203,80.47,Salmon,0,0,0,0,8,0,0,0,6,0,0,0,0,0,14
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,28,10,212,93.11,Salmon,0,0,0,0,3,5,0,0,0,0,0,0,0,0,8
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,29,10,201,81.02,Salmon,0,0,0,0,0,2,0,0,0,0,0,0,0,0,2
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,30,10,186,66.14,Salmon,0,0,0,0,3,1,0,0,0,0,0,0,0,0,4
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,31,10,196,91.02,Salmon,0,0,0,0,9,5,0,0,0,0,0,0,0,0,14
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,32,10,197,83.61,Salmon,1,0,0,0,8,3,0,0,3,1,0,0,0,0,16
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,33,10,168,46.98,Salmon,0,0,0,0,1,0,0,0,0,1,0,0,0,0,2
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,34,10,206,80.41,Salmon,0,0,0,0,2,2,5,5,0,0,0,0,0,0,14
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,35,10,181,67.07,Salmon,0,0,0,0,4,1,0,2,0,0,0,0,0,0,7
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,36,10,206,84.15,Salmon,0,0,0,0,7,0,0,0,7,0,0,0,0,0,14
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,37,10,186,62.08,Salmon,0,1,0,0,1,2,0,4,0,0,0,0,0,0,8
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,38,10,218,86.4,Salmon,0,0,0,0,8,0,0,2,5,1,0,0,0,0,16
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,39,10,206,89.76,Salmon,0,0,0,0,2,5,0,0,0,2,0,0,0,0,9
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,40,10,203,84.9,Salmon,0,0,0,0,1,3,0,0,0,0,0,0,0,0,4
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,41,10,197,73.76,Salmon,0,0,0,0,1,2,0,2,0,0,0,0,0,0,5
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,42,10,169,49.01,Salmon,0,0,0,0,0,1,0,0,1,0,0,0,0,0,2
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,43,10,207,93.17,Salmon,0,0,0,0,3,0,5,2,4,0,0,0,0,0,14
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,44,10,192,67.12,Salmon,0,0,0,0,3,2,1,2,1,2,0,0,0,0,11
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,45,10,221,99.06,Salmon,0,0,0,1,6,3,0,0,0,0,0,0,0,0,10
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,46,10,206,84.75,Salmon,1,0,0,0,3,3,0,0,3,0,0,0,0,0,10
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,47,10,201,66.51,Salmon,0,0,0,0,9,2,0,0,0,0,0,0,0,0,11
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,48,10,171,41.81,Salmon,0,0,0,0,6,3,0,0,0,0,0,0,0,0,9
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,49,10,202,70.52,Salmon,0,0,0,0,3,0,0,0,2,0,0,0,0,0,5
Loch Linnhe Sea Lice Settlement Experiment,01/11/2011,09/11/2011,NA,50,10,211,85.32,Salmon,0,0,0,0,2,0,0,6,3,0,0,0,0,0,11
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,1,1,226,83.22,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,2,1,241,127.88,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,3,1,226,99.54,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,4,1,216,78.73,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,5,1,218,96.3,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,6,1,214,85.05,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,7,1,231,103.93,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,8,1,198,74.01,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,9,1,209,84.21,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,10,1,211,90.93,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,11,1,211,94.3,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,12,1,192,66.12,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,13,1,199,68.81,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,14,1,231,102.08,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,15,1,232,110.03,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,16,1,209,76.85,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,17,1,205,72.08,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,18,1,229,102.87,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,19,1,227,100.12,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,20,1,234,110.24,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,21,1,262,146.12,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,22,1,243,117.3,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,23,1,232,123.14,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,24,1,224,106.5,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,25,1,242,125.84,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,26,1,231,97.02,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,27,1,273,149.59,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,28,1,241,117.68,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,29,1,216,83.62,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,30,1,223,89.66,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,31,1,244,100.31,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,32,1,242,115.38,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,33,1,238,94.24,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,34,1,223,92.75,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,35,1,245,113.05,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,36,1,226,86.35,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,37,1,227,94.38,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,38,1,213,89.9,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,39,1,238,111.9,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,40,1,243,115.09,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,41,1,251,151.21,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,42,1,243,134.04,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,43,1,193,78.26,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,44,1,216,87.35,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,45,1,221,97.36,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,46,1,243,104.21,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,47,1,224,92.07,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,1,2,175,79.86,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,2,2,200,89.9,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,3,2,189,85.26,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,4,2,198,89,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,5,2,205,88.68,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,6,2,211,106.42,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,7,2,220,117.28,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,8,2,245,120.5,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,9,2,205,90.97,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,10,2,201,102.38,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,11,2,220,124.1,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,12,2,215,102.72,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,13,2,230,129.78,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,14,2,235,157.5,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,15,2,210,96.4,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,16,2,220,127.27,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,17,2,223,90.35,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,18,2,211,92.61,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,19,2,209,92,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,20,2,250,166.83,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,21,2,230,125.37,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,22,2,219,122.33,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,23,2,220,92.43,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,24,2,205,87.7,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,25,2,243,123.7,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,26,2,180,71.4,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,27,2,200,88.3,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,28,2,208,92.4,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,29,2,224,115.7,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,30,2,197,92.03,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,31,2,240,126.3,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,32,2,220,104.84,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,33,2,215,111.6,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,34,2,229,146.3,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,35,2,210,100.86,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,36,2,190,78.51,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,37,2,195,88.43,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,38,2,238,109,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,39,2,238,126.03,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,40,2,220,107.24,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,41,2,186,70.44,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,42,2,178,59.5,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,43,2,200,77.35,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,44,2,210,94.17,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,45,2,250,158.5,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,46,2,219,101.8,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,47,2,225,115.22,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,48,2,215,112.93,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,49,2,218,118.5,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,50,2,202,105.5,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,1,3B,179,81.93,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,2,3B,190,98.4,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,3,3B,165,71.56,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,4,3B,192,89.67,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,5,3B,187,79.55,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,6,3B,210,121.4,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,7,3B,197,81.54,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,8,3B,226,103.86,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,9,3B,180,66,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,10,3B,173,68.32,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,11,3B,225,95.69,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,12,3B,245,129.86,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,13,3B,220,99.14,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,14,3B,210,96.01,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,15,3B,200,63.2,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,16,3B,215,99.6,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,1,4,215,77.6,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,2,4,210,80.5,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,3,4,205,79.2,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,4,4,215,96.7,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,5,4,205,84.4,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,6,4,205,80.7,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,7,4,200,79.5,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,8,4,220,104.6,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,9,4,215,83,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,10,4,207,93.2,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,11,4,256,147.8,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,12,4,200,79.4,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,13,4,204,76.7,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,14,4,224,108.5,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,15,4,236,125.9,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,16,4,218,105.1,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,17,4,215,99,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,18,4,218,92.1,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,19,4,254,153,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,20,4,245,136.8,Salmon,0,0,0,0,0,0,1,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,21,4,216,97.3,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,22,4,217,100,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,23,4,222,106.1,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,24,4,241,137.5,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,25,4,215,98.9,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,26,4,247,167.6,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,27,4,202,82.8,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,28,4,194,79.6,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,29,4,195,89.7,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,30,4,235,116.3,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,31,4,214,91.1,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,32,4,199,90.2,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,33,4,196,80.6,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,34,4,199,83.5,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,35,4,218,115,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,36,4,204,96.6,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,37,4,234,125.5,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,38,4,213,96.5,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,39,4,201,73.5,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,40,4,236,123.4,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,41,4,229,123.9,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,42,4,211,85.3,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,43,4,222,105.6,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,44,4,230,130.8,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,45,4,218,105.4,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,46,4,245,133.9,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,47,4,204,87.1,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,48,4,210,48.8,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,49,4,209,86.7,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,50,4,222,121.2,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,1,5,211,76.87,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,2,5,223,92.71,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,3,5,198,74.22,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,4,5,217,97.4,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,5,5,231,153.22,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,6,5,227,97.12,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,7,5,207,85.53,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,8,5,237,101.21,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,9,5,227,100.17,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,10,5,172,56.62,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,11,5,212,68.22,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,12,5,213,84.29,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,13,5,221,80.11,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,14,5,227,86.68,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,15,5,208,77.18,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,16,5,221,84.04,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,17,5,224,75.06,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,18,5,232,110.31,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,19,5,241,112.94,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,20,5,229,121.78,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,21,5,231,101.34,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,22,5,210,77.09,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,23,5,263,142.26,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,24,5,255,142.62,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,25,5,206,79.53,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,26,5,239,115.21,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,27,5,222,104.26,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,28,5,234,102.62,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,29,5,260,144.8,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,30,5,230,128.9,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,1,6,195,71.23,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,2,6,180,62.51,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,3,6,200,83.74,Salmon,0,0,0,0,0,1,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,4,6,202,89.49,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,5,6,198,84.83,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,6,6,190,69.37,Salmon,0,0,1,0,0,0,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,7,6,169,49.15,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,8,6,193,74.81,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,9,6,229,116.2,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,10,6,210,83.02,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,11,6,213,93.93,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,12,6,183,68.26,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,13,6,212,96.87,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,14,6,213,91.1,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,15,6,216,88.71,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,16,6,223,118.92,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,17,6,215,93.4,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,18,6,200,91.9,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,19,6,209,94,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,20,6,202,73.31,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,21,6,210,89.05,Salmon,0,0,0,0,0,1,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,22,6,237,136.55,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,23,6,232,126.29,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,24,6,210,91.55,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,25,6,255,143.16,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,26,6,210,96.43,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,27,6,190,65.6,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,28,6,208,89.48,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,29,6,215,98.6,Salmon,0,0,0,0,1,0,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,30,6,199,67.68,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,31,6,190,69.16,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,32,6,188,65.59,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,33,6,225,102.94,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,34,6,242,113.4,Salmon,0,0,0,0,0,0,0,0,1,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,35,6,205,91.21,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,36,6,225,116.02,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,37,6,196,73.07,Salmon,0,1,0,0,0,0,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,38,6,205,87.98,Salmon,0,0,0,0,1,0,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,39,6,224,118.16,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,40,6,210,90.56,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,41,6,230,120.95,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,42,6,212,102.35,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,43,6,215,96.59,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,1,8,235,142.4,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,2,8,180,62.23,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,3,8,190,82.2,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,4,8,234,112.33,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,5,8,198,77.26,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,6,8,200,78.1,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,7,8,220,90.86,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,8,8,265,132.08,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,9,8,240,111.57,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,10,8,225,106.4,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,11,8,195,87.01,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,12,8,214,96.58,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,13,8,210,88.09,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,14,8,215,91.29,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,15,8,185,69.6,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,16,8,220,108.23,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,17,8,215,94.8,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,18,8,215,106.33,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,19,8,220,109.38,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,20,8,220,127.8,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,21,8,220,104.5,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,22,8,240,128.3,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,23,8,220,100.1,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,24,8,290,204.9,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,25,8,250,117.7,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,26,8,230,111.08,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,27,8,240,131.8,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,28,8,240,78,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,29,8,270,158.3,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,30,8,250,133.5,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,31,8,270,156.6,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,32,8,230,99.5,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,1,9,199,76.07,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,2,9,202,84.2,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,3,9,196,70.4,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,4,9,204,91.5,Salmon,0,0,0,0,0,0,0,1,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,5,9,206,80.14,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,6,9,198,89.96,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,7,9,217,108.8,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,8,9,219,112.4,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,9,9,209,83.69,Salmon,0,0,0,0,0,1,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,10,9,218,93.27,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,11,9,195,78.53,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,12,9,206,80.35,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,13,9,223,101.01,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,14,9,186,67.38,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,15,9,225,95.51,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,16,9,226,103.4,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,17,9,232,119.74,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,18,9,207,90.51,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,19,9,244,129.49,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,20,9,216,132.83,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,21,9,205,83.78,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,22,9,216,83,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,23,9,212,90.63,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,24,9,194,74.4,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,25,9,216,101.78,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,26,9,226,106.65,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,27,9,250,131.86,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,28,9,231,121.99,Salmon,0,0,0,0,1,0,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,29,9,235,123.64,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,30,9,187,63.99,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,31,9,198,87.2,Salmon,0,0,0,0,0,0,0,0,1,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,32,9,215,92.83,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,33,9,207,82.17,Salmon,0,0,0,0,0,1,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,34,9,230,116.3,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,35,9,223,105.83,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,36,9,213,90.53,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,37,9,207,94.99,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,1,10,180,69.9,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,2,10,210,88.89,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,3,10,209,91.45,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,4,10,220,102.2,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,5,10,208,89.07,Salmon,0,0,0,0,1,0,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,6,10,205,87.4,Salmon,0,0,0,0,0,0,0,0,0,0,0,1,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,7,10,212,102.5,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,8,10,176,56.31,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,9,10,246,138.78,Salmon,0,0,0,0,1,0,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,10,10,258,165.15,Salmon,0,0,0,0,0,2,0,0,0,0,0,0,0,0,2
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,11,10,189,61.87,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,12,10,188,73.32,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,13,10,210,88.74,Salmon,0,0,0,0,0,0,0,0,1,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,14,10,208,87.9,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,15,10,196,74.21,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,16,10,209,102.14,Salmon,0,0,0,0,0,0,0,0,0,2,0,0,0,0,2
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,17,10,195,69.61,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,18,10,201,84.1,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,19,10,185,72.32,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,20,10,187,73.48,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,21,10,193,78.74,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,22,10,191,73.03,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,23,10,215,95.82,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,24,10,182,63.68,Salmon,0,0,0,0,0,1,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,25,10,196,84.4,Salmon,0,0,0,0,1,0,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,26,10,199,83.7,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,27,10,224,120.7,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,28,10,197,86.23,Salmon,0,0,0,0,1,0,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,29,10,212,94.67,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,30,10,255,148.13,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,31,10,194,77.76,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,32,10,180,66.07,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,33,10,204,94.56,Salmon,0,0,0,0,0,1,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,34,10,220,112.34,Salmon,0,0,0,0,0,0,0,0,0,0,0,2,0,0,2
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,35,10,200,87.59,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,36,10,196,81.28,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,37,10,191,74.62,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,38,10,226,117.72,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,39,10,209,92.17,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,40,10,208,87.52,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,41,10,217,109.87,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,42,10,220,106.88,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,43,10,220,109.04,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,44,10,202,86.64,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,45,10,224,108.86,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,46,10,200,76.37,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,47,10,210,78.85,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,48,10,215,93.26,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,49,10,197,83.54,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,01/05/2012,08/05/2012,NA,50,10,195,84.9,Salmon,0,0,0,0,0,2,0,0,0,0,0,0,0,0,2
Loch Linnhe Sea Lice Settlement Experiment,08/05/2012,17/05/2012,NA,1,1,190,60.6,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2012,17/05/2012,NA,2,1,200,82.4,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2012,17/05/2012,NA,3,1,220,96.1,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2012,17/05/2012,NA,4,1,210,77,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2012,17/05/2012,NA,5,1,180,58.1,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2012,17/05/2012,NA,6,1,220,102.7,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2012,17/05/2012,NA,7,1,230,101.9,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2012,17/05/2012,NA,8,1,290,173.2,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2012,17/05/2012,NA,9,1,250,147.6,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2012,17/05/2012,NA,10,1,230,100.4,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2012,17/05/2012,NA,11,1,240,120.4,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2012,17/05/2012,NA,12,1,210,95.37,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2012,17/05/2012,NA,13,1,210,92.6,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2012,17/05/2012,NA,14,1,220,96.1,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2012,17/05/2012,NA,15,1,220,113.9,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2012,17/05/2012,NA,16,1,220,97.3,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2012,17/05/2012,NA,17,1,250,139.9,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2012,17/05/2012,NA,18,1,230,119.86,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2012,17/05/2012,NA,19,1,200,69.4,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2012,17/05/2012,NA,20,1,200,91.7,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2012,17/05/2012,NA,21,1,210,110.4,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2012,17/05/2012,NA,22,1,240,121.4,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2012,17/05/2012,NA,23,1,230,108.7,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2012,17/05/2012,NA,24,1,230,154.1,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2012,17/05/2012,NA,25,1,230,107.9,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2012,17/05/2012,NA,26,1,230,106.1,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2012,17/05/2012,NA,27,1,240,149.5,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2012,17/05/2012,NA,28,1,210,85.1,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2012,17/05/2012,NA,29,1,260,172.7,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2012,17/05/2012,NA,30,1,220,77.7,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2012,17/05/2012,NA,1,2,200,89.2,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2012,17/05/2012,NA,2,2,200,92.4,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2012,17/05/2012,NA,3,2,230,133,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2012,17/05/2012,NA,4,2,230,58.6,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2012,17/05/2012,NA,5,2,220,114.2,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2012,17/05/2012,NA,6,2,230,99.1,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2012,17/05/2012,NA,7,2,220,78.5,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2012,17/05/2012,NA,8,2,230,81.9,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2012,17/05/2012,NA,9,2,200,100.9,Salmon,0,0,0,0,0,0,0,0,1,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,08/05/2012,17/05/2012,NA,10,2,230,115.1,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2012,17/05/2012,NA,11,2,240,134.6,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2012,17/05/2012,NA,12,2,240,108.22,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2012,17/05/2012,NA,13,2,190,70.9,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2012,17/05/2012,NA,14,2,240,126.8,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2012,17/05/2012,NA,15,2,240,89.5,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2012,17/05/2012,NA,16,2,220,76.8,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2012,17/05/2012,NA,17,2,240,120.9,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2012,17/05/2012,NA,18,2,280,152.9,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2012,17/05/2012,NA,19,2,230,119.1,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2012,17/05/2012,NA,20,2,220,106.1,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2012,17/05/2012,NA,21,2,250,143.2,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2012,17/05/2012,NA,22,2,240,114.8,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2012,17/05/2012,NA,23,2,240,126.3,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2012,17/05/2012,NA,24,2,210,88.1,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2012,17/05/2012,NA,25,2,230,115.3,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2012,17/05/2012,NA,26,2,210,125.1,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2012,17/05/2012,NA,27,2,230,109.3,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2012,17/05/2012,NA,28,2,230,117.1,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2012,17/05/2012,NA,29,2,210,100.4,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2012,17/05/2012,NA,30,2,200,91.7,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2012,17/05/2012,NA,31,2,260,141.4,Salmon,0,0,0,0,0,0,0,0,1,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,08/05/2012,17/05/2012,NA,32,2,240,122.3,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2012,17/05/2012,NA,33,2,200,97.9,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2012,17/05/2012,* 100% mortality.,NA,3B,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA
Loch Linnhe Sea Lice Settlement Experiment,08/05/2012,17/05/2012,NA,1,4,200,69.2,Salmon,0,0,0,0,0,0,0,1,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,08/05/2012,17/05/2012,NA,2,4,230,104.1,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2012,17/05/2012,NA,3,4,260,129.5,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2012,17/05/2012,NA,4,4,190,74.9,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2012,17/05/2012,NA,5,4,210,100.5,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2012,17/05/2012,NA,6,4,220,84.5,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2012,17/05/2012,NA,7,4,230,80,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2012,17/05/2012,NA,8,4,74.6,220,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2012,17/05/2012,NA,9,4,240,121.9,Salmon,0,0,0,0,2,0,0,0,0,0,0,0,0,0,2
Loch Linnhe Sea Lice Settlement Experiment,08/05/2012,17/05/2012,NA,10,4,240,106.1,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2012,17/05/2012,NA,11,4,250,126.9,Salmon,0,0,0,0,0,0,0,0,1,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,08/05/2012,17/05/2012,NA,12,4,220,82.5,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2012,17/05/2012,NA,13,4,220,120,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2012,17/05/2012,NA,14,4,230,131.3,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2012,17/05/2012,NA,15,4,280,179.1,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2012,17/05/2012,NA,16,4,250,153.9,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2012,17/05/2012,NA,17,4,240,120.4,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2012,17/05/2012,NA,18,4,240,121.1,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2012,17/05/2012,NA,19,4,220,138.1,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2012,17/05/2012,NA,1,5,180,80.9,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2012,17/05/2012,NA,2,5,190,81.2,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2012,17/05/2012,NA,3,5,210,101.1,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2012,17/05/2012,NA,4,5,230,76.5,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2012,17/05/2012,NA,5,5,220,107.02,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2012,17/05/2012,NA,6,5,210,83.2,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2012,17/05/2012,NA,7,5,250,135,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2012,17/05/2012,NA,8,5,240,119,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2012,17/05/2012,NA,9,5,250,120,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2012,17/05/2012,NA,10,5,250,113.7,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2012,17/05/2012,NA,11,5,240,123.2,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2012,17/05/2012,NA,12,5,230,83.5,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2012,17/05/2012,NA,13,5,220,102.5,Salmon,0,0,0,0,0,0,0,0,1,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,08/05/2012,17/05/2012,NA,14,5,230,115.2,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2012,17/05/2012,NA,15,5,260,159.5,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2012,17/05/2012,NA,16,5,230,107.9,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2012,17/05/2012,NA,17,5,240,111.6,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2012,17/05/2012,NA,18,5,260,134.2,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2012,17/05/2012,NA,19,5,250,229.1,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2012,17/05/2012,NA,20,5,290,200.4,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2012,17/05/2012,NA,21,5,230,130.2,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2012,17/05/2012,NA,22,5,230,111.8,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2012,17/05/2012,NA,23,5,210,63.2,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2012,17/05/2012,NA,24,5,240,120.3,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2012,17/05/2012,NA,25,5,230,109.1,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2012,17/05/2012,NA,26,5,240,103.4,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2012,17/05/2012,NA,27,5,270,170,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2012,17/05/2012,NA,28,5,230,121.1,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2012,17/05/2012,NA,29,5,240,97.4,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2012,17/05/2012,NA,30,5,230,136.2,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2012,17/05/2012,NA,31,5,210,101.6,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2012,17/05/2012,NA,1,6,200,86.9,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2012,17/05/2012,NA,2,6,210,102,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2012,17/05/2012,NA,3,6,250,124,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2012,17/05/2012,NA,4,6,210,87,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2012,17/05/2012,NA,5,6,210,100,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2012,17/05/2012,NA,6,6,240,134,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2012,17/05/2012,NA,7,6,220,117.5,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2012,17/05/2012,NA,8,6,230,119.7,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2012,17/05/2012,NA,9,6,200,74.6,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2012,17/05/2012,NA,10,6,240,113,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2012,17/05/2012,NA,11,6,240,142.6,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2012,17/05/2012,NA,12,6,220,92.7,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2012,17/05/2012,NA,13,6,220,96.3,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2012,17/05/2012,NA,14,6,240,127.3,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2012,17/05/2012,NA,15,6,220,107.03,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2012,17/05/2012,NA,16,6,270,161.4,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2012,17/05/2012,NA,17,6,210,95.3,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2012,17/05/2012,NA,18,6,230,122.9,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2012,17/05/2012,NA,19,6,215,117.81,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2012,17/05/2012,NA,20,6,230,112.72,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2012,17/05/2012,NA,21,6,190,81.06,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2012,17/05/2012,NA,22,6,220,104.21,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2012,17/05/2012,NA,23,6,240,111.42,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2012,17/05/2012,NA,24,6,230,111.67,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2012,17/05/2012,NA,25,6,205,76.53,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2012,17/05/2012,NA,1,8,205,81.37,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2012,17/05/2012,NA,2,8,230,119.52,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2012,17/05/2012,NA,3,8,215,95.35,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2012,17/05/2012,NA,4,8,200,86.91,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2012,17/05/2012,NA,5,8,205,89.09,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2012,17/05/2012,NA,6,8,205,95.12,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2012,17/05/2012,NA,7,8,205,86.35,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2012,17/05/2012,NA,8,8,210,98.7,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2012,17/05/2012,NA,9,8,220,108.87,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2012,17/05/2012,NA,10,8,230,115.53,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2012,17/05/2012,NA,11,8,215,102.32,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2012,17/05/2012,NA,12,8,230,112.98,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2012,17/05/2012,NA,13,8,205,91.71,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2012,17/05/2012,NA,14,8,220,107.78,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2012,17/05/2012,NA,15,8,225,93.98,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2012,17/05/2012,NA,16,8,245,128.95,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2012,17/05/2012,NA,17,8,240,132.31,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2012,17/05/2012,NA,18,8,200,86.85,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2012,17/05/2012,NA,19,8,210,92.12,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2012,17/05/2012,NA,20,8,230,141.33,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2012,17/05/2012,NA,21,8,210,101.31,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2012,17/05/2012,NA,22,8,205,76.77,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2012,17/05/2012,NA,23,8,200,91.35,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2012,17/05/2012,NA,24,8,260,148.23,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2012,17/05/2012,NA,25,8,240,158.29,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2012,17/05/2012,NA,26,8,210,81.69,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2012,17/05/2012,NA,27,8,200,123.8,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2012,17/05/2012,NA,28,8,210,102.01,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2012,17/05/2012,NA,29,8,200,82.33,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2012,17/05/2012,NA,30,8,230,117.63,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2012,17/05/2012,NA,1,9,230,121.9,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2012,17/05/2012,NA,2,9,200,62.2,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2012,17/05/2012,NA,3,9,240,111.2,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2012,17/05/2012,NA,4,9,240,100.1,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2012,17/05/2012,NA,5,9,240,105.19,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2012,17/05/2012,NA,6,9,240,111.8,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2012,17/05/2012,NA,7,9,210,88.1,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2012,17/05/2012,NA,8,9,230,84.5,Salmon,0,0,0,0,1,0,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,08/05/2012,17/05/2012,NA,9,9,220,55.2,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2012,17/05/2012,NA,10,9,230,89.5,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2012,17/05/2012,NA,11,9,220,109.9,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2012,17/05/2012,NA,12,9,240,118.5,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2012,17/05/2012,NA,13,9,220,113.7,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2012,17/05/2012,NA,14,9,250,134.2,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2012,17/05/2012,NA,15,9,230,119.3,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2012,17/05/2012,NA,16,9,260,117.2,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2012,17/05/2012,NA,17,9,230,123.2,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2012,17/05/2012,NA,18,9,230,101.7,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2012,17/05/2012,NA,19,9,220,92.6,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2012,17/05/2012,NA,20,9,280,151.9,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2012,17/05/2012,NA,21,9,240,118.2,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2012,17/05/2012,NA,22,9,220,91.1,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2012,17/05/2012,NA,23,9,270,167.1,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2012,17/05/2012,NA,24,9,220,100.1,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2012,17/05/2012,NA,25,9,240,114.2,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2012,17/05/2012,NA,26,9,260,112.9,Salmon,0,0,0,0,2,0,0,0,0,0,0,0,0,0,2
Loch Linnhe Sea Lice Settlement Experiment,08/05/2012,17/05/2012,NA,27,9,240,123.7,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2012,17/05/2012,NA,28,9,230,110.1,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2012,17/05/2012,NA,29,9,240,148.6,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2012,17/05/2012,NA,30,9,240,129.8,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2012,17/05/2012,NA,31,9,210,73.9,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2012,17/05/2012,NA,32,9,260,134.2,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2012,17/05/2012,NA,33,9,240,130.7,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2012,17/05/2012,NA,34,9,190,104.6,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2012,17/05/2012,NA,35,9,250,107,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2012,17/05/2012,NA,36,9,250,139.9,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2012,17/05/2012,NA,37,9,230,116.8,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2012,17/05/2012,NA,38,9,210,106.5,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2012,17/05/2012,NA,39,9,250,132.6,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2012,17/05/2012,NA,40,9,220,117.9,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2012,17/05/2012,NA,41,9,230,103.8,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2012,17/05/2012,NA,42,9,220,99.6,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2012,17/05/2012,NA,43,9,210,86.4,Salmon,0,0,0,0,1,0,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,08/05/2012,17/05/2012,NA,44,9,230,134.4,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2012,17/05/2012,NA,45,9,260,137.8,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2012,17/05/2012,NA,46,9,240,124.5,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2012,17/05/2012,NA,47,9,240,119.1,Salmon,0,0,0,0,0,1,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,08/05/2012,17/05/2012,NA,48,9,240,88.2,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2012,17/05/2012,NA,49,9,240,106.1,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2012,17/05/2012,NA,50,9,230,101.9,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2012,17/05/2012,NA,1,10,220,89.1,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2012,17/05/2012,NA,2,10,215,103.22,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2012,17/05/2012,NA,3,10,240,123.4,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2012,17/05/2012,NA,4,10,210,90.7,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2012,17/05/2012,NA,5,10,220,103.4,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,1,1,205,97.42,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,2,1,200,114.71,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,3,1,185,81.06,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,4,1,210,137.63,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,5,1,215,120.78,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,6,1,200,109.6,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,7,1,175,69.83,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,8,1,180,84.2,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,9,1,205,102.12,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,10,1,215,119.12,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,11,1,205,89.03,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,12,1,193,109.91,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,13,1,200,99.94,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,14,1,212,116.31,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,15,1,223,141.27,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,16,1,240,162.51,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,17,1,230,131.8,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,18,1,220,106.67,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,19,1,205,120.69,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,20,1,230,163.31,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,21,1,206,128.1,Salmon,0,0,0,0,1,0,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,22,1,183,83.97,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,23,1,195,94.4,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,24,1,203,113.51,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,25,1,220,125.55,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,26,1,200,102.8,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,27,1,217,107.65,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,28,1,200,99.17,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,29,1,195,99.7,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,30,1,235,154.12,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,31,1,250,200.36,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,32,1,250,168.63,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,33,1,208,123.24,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,34,1,210,125.67,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,35,1,25.5,202.13,Salmon,0,0,0,0,0,0,0,0,1,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,36,1,185,93.65,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,37,1,193,67.02,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,38,1,216,98.89,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,39,1,180,83.55,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,40,1,215,148.25,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,41,1,227,118.87,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,42,1,200,102.65,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,43,1,197,93.48,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,44,1,250,194.33,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,45,1,226,133.42,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,1,2,240,164.7,Salmon,0,0,0,0,0,0,0,0,0,1,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,2,2,233,116.4,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,3,2,215,104.6,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,4,2,255,177.8,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,5,2,210,104,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,6,2,190,77,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,7,2,238,129.1,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,8,2,250,143,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,9,2,211,80.9,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,10,2,223,131.1,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,11,2,230,134.9,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,12,2,210,102.6,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,13,2,196,89.7,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,14,2,196,91.8,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,15,2,220,143.1,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,16,2,239,160.9,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,17,2,205,93.3,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,18,2,210,94.7,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,19,2,242,147.1,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,20,2,215,109.3,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,21,2,210,117.4,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,22,2,192,78.3,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,23,2,195,96.1,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,24,2,205,111.1,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,25,2,209,110.1,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,26,2,244,152.8,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,27,2,207,112.2,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,28,2,235,155.6,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,29,2,233,162.8,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,30,2,213,98.8,Salmon,0,0,0,0,0,0,0,1,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,31,2,238,121.6,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,32,2,200,85.5,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,33,2,203,117.2,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,34,2,228,147.7,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,35,2,197,97.4,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,36,2,215,122.3,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,37,2,225,129.2,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,38,2,219,129.2,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,39,2,228,105.9,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,40,2,179,78.5,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,41,2,210,100.5,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,42,2,227,155,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,43,2,209,103.2,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,44,2,22.2,136.8,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,45,2,210,87.4,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,46,2,192,102.5,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,47,2,234,147.6,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,48,2,241,143.3,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,49,2,240,140.4,Salmon,0,0,0,0,0,1,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,50,2,247,186.5,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,1,3B,182,76.3,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,2,3B,214,125,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,3,3B,230,122.9,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,4,3B,191,87.6,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,5,3B,213,105.3,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,6,3B,203,114.2,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,7,3B,177,85.3,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,8,3B,222,144.3,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,9,3B,211,119.8,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,10,3B,225,134.7,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,11,3B,203,98.9,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,12,3B,227,140.8,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,13,3B,215,112.2,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,14,3B,223,113.7,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,15,3B,200,90.2,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,16,3B,219,132.4,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,17,3B,199,106.3,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,18,3B,200,98.3,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,19,3B,215,122.3,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,20,3B,209,113.4,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,21,3B,205,107.7,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,22,3B,244,171.1,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,23,3B,201,109.7,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,24,3B,227,126.2,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,25,3B,211,107.6,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,26,3B,212,119.3,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,27,3B,232,152.8,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,28,3B,197,99.4,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,29,3B,227,124.7,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,30,3B,207,101.2,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,31,3B,212,112.2,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,32,3B,206,95.4,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,33,3B,215,108.5,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,34,3B,210,117.2,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,35,3B,215,133.8,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,36,3B,231,133,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,37,3B,235,146.42,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,38,3B,230,145,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,39,3B,220,112,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,40,3B,205,105.97,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,41,3B,215,114.78,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,42,3B,190,80.29,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,43,3B,230,137.35,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,44,3B,210,113.4,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,45,3B,220,129.06,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,46,3B,240,130,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,47,3B,215,106.89,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,48,3B,200,95.13,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,49,3B,210,116.6,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,50,3B,230,145.74,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,1,4,210,110.7,Salmon,0,0,0,0,0,0,0,0,0,1,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,2,4,180,76.19,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,3,4,205,106.95,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,4,4,210,91.2,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,5,4,210,96.59,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,6,4,190,76.78,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,7,4,215,107.2,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,8,4,195,90.65,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,9,4,191,86.45,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,10,4,189,84.9,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,11,4,224,126.69,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,12,4,220,129.2,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,13,4,251,171.4,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,14,4,218,128.13,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,15,4,213,124.35,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,16,4,204,116.34,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,17,4,207,112.34,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,18,4,210,128.68,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,19,4,211,111.33,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,20,4,196,95.62,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,21,4,200,113.1,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,22,4,204,108.2,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,23,4,252,192.7,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,24,4,207,102.73,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,25,4,223,140.81,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,26,4,215,108.05,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,27,4,206,118.64,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,28,4,220,134.9,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,29,4,213,118.58,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,30,4,203,113.04,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,31,4,219,122.94,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,32,4,193,101.79,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,33,4,224,124.01,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,34,4,208,114.07,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,35,4,222,125.21,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,36,4,217,123.54,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,37,4,200,88.33,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,38,4,233,142.31,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,39,4,241,139.26,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,40,4,242,160.39,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,41,4,216,114.63,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,42,4,219,129.22,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,43,4,243,163.9,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,44,4,197,81.12,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,45,4,197,99.06,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,46,4,214,109.08,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,47,4,202,105.64,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,48,4,190,99.85,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,49,4,208,112.19,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,50,4,227,129.06,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,1,5,233,135.11,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,2,5,198,92.88,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,3,5,197,109.31,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,4,5,210,120.57,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,5,5,202,102.24,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,6,5,235,163.96,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,7,5,215,119.55,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,8,5,188,97.9,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,9,5,196,89.47,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,10,5,220,127.2,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,11,5,211,111.74,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,12,5,202,104.4,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,13,5,207,103.22,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,14,5,230,118.78,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,15,5,219,117.43,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,16,5,210,104.59,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,17,5,237,158.75,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,18,5,194,100.43,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,19,5,180,86,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,20,5,208,123.3,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,21,5,238,145.3,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,22,5,198,91.08,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,23,5,179,72.83,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,24,5,215,124.55,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,25,5,198,100.43,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,26,5,196,102.66,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,27,5,220,136.7,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,28,5,207,101.17,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,29,5,187,110.55,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,30,5,195,85.6,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,31,5,187,95.2,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,32,5,206,108.09,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,33,5,210,116.77,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,34,5,190,82.85,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,35,5,188,78.8,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,36,5,181,69.81,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,37,5,224,146.87,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,38,5,223,126.67,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,39,5,234,157.92,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,40,5,239,115.34,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,41,5,203,96.74,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,42,5,242,141.22,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,43,5,222,148.85,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,44,5,214,129.07,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,45,5,220,122.87,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,46,5,212,118.72,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,47,5,219,115.13,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,48,5,200,95.66,Salmon,0,0,0,0,0,0,0,0,1,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,49,5,188,86.33,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,50,5,194,95.9,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,1,6,205,75.8,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,2,6,185,91.66,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,3,6,210,113.43,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,4,6,177,71.94,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,5,6,218,129.65,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,6,6,205,109.35,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,7,6,225,137.71,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,8,6,225,133.34,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,9,6,175,70.73,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,10,6,212,125.62,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,11,6,188,93.92,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,12,6,258,220.8,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,13,6,215,134.15,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,14,6,208,107.79,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,15,6,230,135.01,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,16,6,217,115.82,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,17,6,231,116.63,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,18,6,209,105.95,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,19,6,235,165.6,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,20,6,188,89.22,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,21,6,210,113.98,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,22,6,187,90.95,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,23,6,240,159.55,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,24,6,219,106.36,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,25,6,208,108,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,26,6,195,80.61,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,27,6,238,161.14,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,28,6,185,71.44,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,29,6,228,130.27,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,30,6,220,110.11,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,31,6,200,105.99,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,32,6,200,101.08,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,33,6,210,117.27,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,34,6,195,87.34,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,35,6,210,112.43,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,36,6,235,146.47,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,37,6,248,123.73,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,38,6,235,134.5,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,39,6,207,113,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,40,6,210,105.05,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,41,6,218,125.26,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,42,6,224,138.75,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,43,6,184,93.55,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,44,6,208,114.53,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,45,6,220,140.41,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,46,6,197,95.62,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,47,6,215,112.6,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,48,6,197,91.21,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,49,6,206,116.26,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,50,6,242,161.73,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,1,8,225,110.42,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,2,8,235,128.9,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,3,8,200,80.69,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,4,8,215,122,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,5,8,220,120.6,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,6,8,250,155.4,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,7,8,220,106,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,8,8,210,97.9,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,9,8,225,131.1,Salmon,0,0,0,0,0,1,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,10,8,220,132.3,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,11,8,225,116.9,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,12,8,205,85,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,13,8,225,123.5,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,14,8,200,97.18,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,15,8,235,155,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,16,8,220,129.1,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,17,8,205,109.03,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,18,8,215,88.02,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,19,8,250,177.32,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,20,8,205,106.75,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,21,8,210,104.4,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,22,8,210,89.99,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,23,8,240,161.5,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,24,8,225,110.93,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,25,8,190,86.34,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,26,8,210,103.81,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,27,8,220,103.5,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,28,8,230,132.6,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,29,8,235,133.04,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,30,8,235,136.7,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,31,8,245,150.5,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,32,8,215,116.38,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,33,8,200,120.51,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,34,8,191,82.7,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,35,8,190,95.7,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,36,8,230,120.25,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,37,8,180,95.76,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,38,8,200,91.72,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,39,8,210,119.53,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,40,8,230,161.43,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,41,8,190,86.6,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,42,8,242,169.9,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,43,8,165,81.39,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,44,8,205,134.62,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,45,8,206,105.3,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,46,8,249,211.2,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,47,8,201,103.49,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,48,8,236,143.4,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,49,8,226,138.2,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,50,8,211,118.49,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,1,9,221,127.62,Salmon,0,0,0,0,1,0,0,0,1,0,0,0,0,0,2
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,2,9,212,96.85,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,3,9,211,120.82,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,4,9,213,107.7,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,5,9,206,102.33,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,6,9,221,122.31,Salmon,0,0,0,0,0,1,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,7,9,213,117.3,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,8,9,179,75.9,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,9,9,201,94.45,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,10,9,253,169.53,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,11,9,195,102.51,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,12,9,197,94.29,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,13,9,226,126.89,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,14,9,216,129,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,15,9,258,177.46,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,16,9,193,86.46,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,17,9,236,158.59,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,18,9,239,153.94,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,19,9,229,139.66,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,20,9,218,110.4,Salmon,0,0,0,0,0,0,0,0,1,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,21,9,209,113.09,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,22,9,182,89.55,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,23,9,203,98.66,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,24,9,196,100.99,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,25,9,198,93.42,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,26,9,190,98.4,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,27,9,225,122.76,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,28,9,215,138.08,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,29,9,186,71.43,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,30,9,199,95.07,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,31,9,232,144.4,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,32,9,180,72.85,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,33,9,250,187.53,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,34,9,226,129,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,35,9,224,130,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,36,9,210,108.44,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,37,9,185,80,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,38,9,201,95.12,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,39,9,216,123.24,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,40,9,191,81.89,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,41,9,210,111.2,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,42,9,191,85.67,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,43,9,219,124.06,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,44,9,213,108.48,Salmon,0,0,0,0,0,0,0,0,0,1,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,45,9,220,128.21,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,46,9,200,101.01,Salmon,0,0,0,0,1,0,0,0,1,0,0,0,0,0,2
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,47,9,206,107.12,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,48,9,208,98,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,49,9,218,106.71,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,50,9,211,113.75,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,1,10,220,120.52,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,2,10,210,120,Salmon,0,0,0,0,0,0,0,0,1,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,3,10,195,100.67,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,4,10,250,186.8,Salmon,0,0,0,0,0,1,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,5,10,185,82.22,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,6,10,220,111.56,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,7,10,205,117.25,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,8,10,215,115.42,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,9,10,200,88.8,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,10,10,240,157.62,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,11,10,185,89.1,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,12,10,225,136.14,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,13,10,200,92.56,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,14,10,190,92.6,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,15,10,220,142.3,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,16,10,180,71.56,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,17,10,240,184.2,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,18,10,195,101.73,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,19,10,225,120.5,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,20,10,205,87.9,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,21,10,185,82.94,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,22,10,210,128.62,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,23,10,220,123.85,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,24,10,180,82.2,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,25,10,215,119.13,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,26,10,185,75.04,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,27,10,240,161.42,Salmon,0,0,0,0,0,0,0,1,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,28,10,185,88.52,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,29,10,200,94.43,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,30,10,230,163.12,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,31,10,205,115.54,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,32,10,190,95.41,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,33,10,215,101.2,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,34,10,195,93.65,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,35,10,235,166.34,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,36,10,210,117.31,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,37,10,195,103.51,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,38,10,210,117.02,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,39,10,210,132.58,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,40,10,170,63.34,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,41,10,195,94.59,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,42,10,185,89.62,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,43,10,200,84,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,44,10,195,93.75,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,45,10,205,100.26,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,46,10,190,91.16,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,47,10,200,111.13,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,48,10,220,158,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,49,10,210,108.12,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,03/10/2012,09/10/2012,NA,50,10,190,88.06,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,1,1,210,111,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,2,1,190,102.2,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,3,1,210,123.1,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,4,1,195,102.8,Salmon,0,0,0,0,0,0,1,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,5,1,225,138.4,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,6,1,215,105.7,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,7,1,250,149.1,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,8,1,190,97.4,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,9,1,260,162.5,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,10,1,250,105.5,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,11,1,260,175.4,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,12,1,250,162.3,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,13,1,240,140.5,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,14,1,250,188.8,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,15,1,220,132.9,Salmon,0,0,0,0,0,0,0,0,1,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,16,1,210,119.9,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,17,1,215,101.5,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,18,1,230,147.9,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,19,1,220,146.3,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,20,1,210,105.7,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,21,1,220,135.1,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,22,1,250,179.1,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,23,1,270,178.3,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,24,1,250,158.6,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,25,1,230,133.9,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,26,1,250,156.5,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,27,1,255,184.9,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,28,1,240,141.3,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,29,1,230,132.8,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,30,1,250,165.1,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,31,1,240,170.2,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,32,1,235,109.8,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,33,1,225,139.2,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,34,1,195,102.8,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,35,1,240,160.1,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,36,1,280,222.6,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,37,1,200,117.4,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,38,1,245,161.1,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,39,1,230,167.2,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,40,1,220,125.6,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,41,1,210,128.2,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,42,1,235,152.3,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,43,1,230,118.4,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,44,1,210,127.1,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,45,1,240,142.7,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,46,1,225,139.1,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,47,1,245,132.1,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,48,1,270,204.1,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,49,1,215,128.1,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,50,1,250,168.1,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,1,2,285,211.1,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,2,2,225,142.1,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,3,2,240,164.8,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,4,2,220,132,Salmon,0,0,0,0,1,0,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,5,2,230,140.7,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,6,2,235,182.6,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,7,2,250,164.9,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,8,2,260,197.2,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,9,2,235,141.7,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,10,2,230,149.8,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,11,2,235,149,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,12,2,210,112.8,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,13,2,220,112.6,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,14,2,260,186.2,Salmon,0,0,0,0,0,1,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,15,2,235,116,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,16,2,260,184,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,17,2,220,126.7,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,18,2,220,118.2,Salmon,0,0,0,0,0,1,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,19,2,220,128.6,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,20,2,260,165.1,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,21,2,255,162.1,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,22,2,260,165.4,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,23,2,210,110.9,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,24,2,240,150.4,Salmon,0,0,0,0,1,0,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,25,2,275,216.1,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,26,2,265,175.8,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,27,2,245,162.7,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,28,2,240,155.4,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,29,2,245,147.8,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,30,2,250,179.6,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,31,2,235,128,Salmon,0,0,0,0,1,0,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,32,2,230,147,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,33,2,220,141.7,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,34,2,250,159.5,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,35,2,235,148.1,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,36,2,240,139.2,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,37,2,255,180,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,38,2,225,122.2,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,39,2,230,130.8,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,40,2,245,136.8,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,41,2,240,111.2,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,42,2,240,134.3,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,43,2,200,99.5,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,44,2,240,150.6,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,45,2,285,219.8,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,46,2,225,109.3,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,47,2,245,121.7,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,48,2,235,133,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,49,2,220,132.7,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,50,2,250,193.3,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,1,3B,240,140.3,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,2,3B,230,108.2,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,3,3B,240,152.4,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,4,3B,250,162.2,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,5,3B,255,155.4,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,6,3B,240,139.5,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,7,3B,235,150.2,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,8,3B,210,103.5,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,9,3B,215,119.1,Salmon,0,0,0,0,0,0,1,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,10,3B,210,93.6,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,11,3B,215,129.6,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,12,3B,245,140.1,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,13,3B,220,103.6,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,14,3B,275,190.2,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,15,3B,215,121.2,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,16,3B,235,126.5,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,17,3B,260,157.1,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,18,3B,230,132.4,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,19,3B,220,122.4,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,20,3B,245,148.6,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,21,3B,230,122.4,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,22,3B,265,201.2,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,23,3B,245,155.4,Salmon,0,0,0,0,0,1,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,24,3B,240,141.2,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,25,3B,250,150.9,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,26,3B,240,133.8,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,27,3B,205,119.5,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,28,3B,250,139.5,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,29,3B,230,117.8,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,30,3B,250,143.1,Salmon,0,0,0,0,0,1,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,31,3B,220,132,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,32,3B,235,142.2,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,33,3B,240,161.2,Salmon,0,0,0,0,0,0,0,0,1,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,34,3B,280,250,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,35,3B,195,105.2,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,36,3B,215,102.3,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,37,3B,235,154.5,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,38,3B,230,131.5,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,39,3B,235,121.5,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,40,3B,230,126.6,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,41,3B,235,121.2,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,42,3B,245,147.7,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,43,3B,230,128.3,Salmon,0,0,0,0,2,0,0,0,0,0,0,0,0,0,2
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,44,3B,215,107.1,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,45,3B,250,174.8,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,1,4,220,138.1,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,2,4,235,155.1,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,3,4,250,196.2,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,4,4,235,143.5,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,5,4,235,173.9,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,6,4,240,162.7,Salmon,0,0,0,0,0,0,0,1,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,7,4,255,175.1,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,8,4,260,207.8,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,9,4,255,178.2,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,10,4,220,130.2,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,11,4,250,210.1,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,12,4,255,177.1,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,13,4,250,209.8,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,14,4,240,170.2,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,15,4,245,162.4,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,16,4,230,156,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,17,4,230,174.6,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,18,4,250,170.1,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,19,4,255,174.9,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,20,4,230,180.3,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,21,4,225,130.8,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,22,4,245,142.1,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,23,4,270,220.1,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,24,4,215,135.5,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,25,4,245,150.1,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,26,4,230,134.6,Salmon,0,0,0,0,0,1,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,27,4,250,168.4,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,28,4,235,139.8,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,29,4,205,109.1,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,30,4,240,155.6,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,31,4,240,132.5,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,32,4,240,145.5,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,33,4,270,212,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,34,4,240,158.2,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,35,4,230,152,Salmon,0,0,0,0,1,0,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,36,4,215,134.5,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,37,4,220,151.8,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,38,4,230,138.8,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,39,4,260,152.1,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,40,4,220,156.1,Salmon,0,0,0,0,0,0,0,1,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,41,4,250,140.3,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,42,4,240,166.5,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,43,4,260,205.8,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,44,4,220,136.1,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,45,4,240,127.9,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,46,4,225,145.2,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,47,4,220,145.4,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,48,4,250,174.6,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,49,4,240,163.3,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,50,4,245,166.7,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,1,5,205,107.5,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,2,5,220,110.3,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,3,5,200,99.7,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,4,5,200,107.3,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,5,5,285,250,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,6,5,220,147.5,Salmon,0,0,0,0,0,0,0,0,1,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,7,5,220,125.9,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,8,5,210,104.8,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,9,5,250,172.5,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,10,5,225,103.9,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,11,5,220,92.1,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,12,5,230,126.7,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,13,5,250,167.3,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,14,5,250,124.2,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,15,5,265,184.8,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,16,5,230,150.1,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,17,5,260,156.6,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,18,5,220,122.4,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,19,5,250,187.9,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,20,5,250,159.1,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,21,5,250,176.5,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,22,5,240,145.6,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,23,5,225,139.2,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,24,5,260,175.2,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,25,5,225,107.8,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,26,5,250,145,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,27,5,220,134.1,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,28,5,240,144.7,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,29,5,255,174.6,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,30,5,240,139.1,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,31,5,210,95.8,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,32,5,250,156.1,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,33,5,260,153,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,34,5,270,186.6,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,35,5,260,154.5,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,36,5,270,197.1,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,37,5,250,184.1,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,38,5,280,209.8,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,39,5,260,186.2,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,40,5,240,132.7,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,41,5,250,137.6,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,42,5,250,126.9,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,43,5,250,141.8,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,44,5,210,100,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,45,5,240,138.4,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,46,5,230,125.1,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,47,5,245,156.2,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,48,5,240,131.6,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,49,5,275,198.3,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,50,5,235,115.4,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,1,6,190,114.5,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,2,6,230,143.5,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,3,6,235,167.9,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,4,6,225,154.1,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,5,6,250,195.3,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,6,6,240,139.3,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,7,6,245,189.2,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,8,6,230,126.5,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,9,6,235,152.7,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,10,6,230,151.3,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,11,6,240,150.1,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,12,6,275,220.3,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,13,6,235,198.8,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,14,6,230,142.1,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,15,6,220,142.6,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,16,6,240,157.3,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,17,6,255,177.4,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,18,6,230,138.2,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,19,6,255,167.2,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,20,6,240,159.6,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,21,6,270,216.5,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,22,6,270,218.8,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,23,6,270,219.1,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,24,6,225,138.5,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,25,6,265,218.8,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,26,6,225,141.4,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,27,6,250,159.7,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,28,6,220,134,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,29,6,250,160,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,30,6,240,170.2,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,31,6,235,142.8,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,32,6,240,154.4,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,33,6,260,173.2,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,34,6,210,119.2,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,35,6,260,174.2,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,36,6,250,185.2,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,37,6,270,193.1,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,38,6,250,173.5,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,39,6,250,166.6,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,40,6,260,202.6,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,41,6,235,144.5,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,42,6,200,124.8,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,43,6,240,165.5,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,44,6,240,157.4,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,45,6,240,175.2,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,46,6,220,137.1,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,47,6,275,202.1,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,48,6,210,117.8,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,49,6,240,147.3,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,50,6,190,111.4,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,1,8,215,101.1,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,2,8,245,135.5,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,3,8,235,113.4,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,4,8,230,123.3,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,5,8,220,129.9,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,6,8,240,133.1,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,7,8,210,105.1,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,8,8,220,122.1,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,9,8,240,136.7,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,10,8,240,147.2,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,11,8,250,143.5,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,12,8,235,113.2,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,13,8,225,123.1,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,14,8,255,137.6,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,15,8,250,171.5,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,16,8,230,141.1,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,17,8,220,115.9,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,18,8,260,186.1,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,19,8,230,157.3,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,20,8,270,202.2,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,21,8,240,131.2,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,22,8,250,125.1,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,23,8,235,119.3,Salmon,0,0,0,0,1,0,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,24,8,250,170.1,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,25,8,205,97.9,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,26,8,245,144.8,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,27,8,260,160.3,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,28,8,250,155.7,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,29,8,230,126.9,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,30,8,240,141.2,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,31,8,230,136.8,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,32,8,265,178.2,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,33,8,225,115.1,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,34,8,200,97.9,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,35,8,245,148.5,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,36,8,210,103.9,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,37,8,225,127.2,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,38,8,235,137.5,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,39,8,255,145.2,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,40,8,245,152.6,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,41,8,195,89.5,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,42,8,260,174.5,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,43,8,220,132.8,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,44,8,240,170.8,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,45,8,255,147.7,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,46,8,210,123,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,47,8,240,141.4,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,48,8,190,82,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,49,8,240,153.2,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,50,8,240,149.9,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,1,9,230,131.2,Salmon,0,0,0,0,1,1,0,0,0,0,0,0,0,0,2
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,2,9,235,128.8,Salmon,0,0,0,0,1,0,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,3,9,245,131.8,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,4,9,250,140.5,Salmon,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,5,9,235,117.8,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,6,9,260,161.3,Salmon,0,0,0,0,1,0,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,7,9,245,140.2,Salmon,0,0,0,0,0,0,0,0,1,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,8,9,265,198,Salmon,0,0,0,0,0,0,0,0,1,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,9,9,280,194.2,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,10,9,250,172.3,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,11,9,190,88.4,Salmon,0,0,0,0,0,2,0,0,0,0,0,0,0,0,2
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,12,9,200,113.5,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,13,9,270,224.6,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,14,9,250,170.5,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,15,9,240,164.2,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,16,9,240,135.2,Salmon,0,0,0,0,0,1,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,17,9,215,118.1,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,18,9,235,134.4,Salmon,0,0,0,0,0,0,0,0,1,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,19,9,220,110.3,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,20,9,240,140.7,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,21,9,230,121.3,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,22,9,245,135.6,Salmon,0,0,0,0,0,1,0,0,1,0,0,0,0,0,2
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,23,9,240,159.2,Salmon,0,0,0,0,0,1,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,24,9,260,166.1,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,25,9,205,103.8,Salmon,0,0,0,0,0,0,0,0,2,0,0,0,0,0,2
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,26,9,235,140.5,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,27,9,210,109.7,Salmon,0,0,0,0,0,0,1,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,28,9,230,128.8,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,29,9,275,230.6,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,30,9,220,135.2,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,31,9,225,137.4,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,32,9,235,113.9,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,33,9,220,107.8,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,34,9,200,102.4,Salmon,0,0,0,0,1,0,1,0,0,0,0,1,0,0,3
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,35,9,230,130.6,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,36,9,240,151.5,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,37,9,245,145.2,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,38,9,250,160.4,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,39,9,260,164.5,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,40,9,210,118.2,Salmon,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,41,9,250,135.8,Salmon,0,0,0,0,1,1,0,0,0,0,0,0,0,0,2
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,42,9,215,118.7,Salmon,0,0,0,0,0,0,0,0,0,1,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,43,9,240,146.9,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,44,9,265,188.5,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,45,9,230,142.1,Salmon,0,0,0,0,0,0,0,0,1,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,46,9,220,105.3,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,47,9,270,166.1,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,48,9,220,120.8,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,49,9,260,154.9,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,50,9,270,201.5,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,1,10,240,144.6,Salmon,0,0,0,0,0,0,0,0,1,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,2,10,220,127.2,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,3,10,240,150.8,Salmon,0,0,0,0,0,0,0,1,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,4,10,245,153.3,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,5,10,225,117.5,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,6,10,240,158.8,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,7,10,235,157.2,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,8,10,255,173.2,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,9,10,220,98.1,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,10,10,220,135.1,Salmon,0,0,0,0,0,1,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,11,10,230,131,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,12,10,245,121.5,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,13,10,250,180.6,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,14,10,230,124.9,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,15,10,195,89.2,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,16,10,230,130.2,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,17,10,210,113.7,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,18,10,260,197.6,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,19,10,215,116.4,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,20,10,240,135.9,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,21,10,230,140.3,Salmon,0,0,0,0,0,0,0,0,1,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,22,10,215,123.8,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,23,10,240,150.1,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,24,10,255,162.4,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,25,10,255,171.8,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,26,10,260,168.6,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,27,10,240,164.7,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,28,10,240,173.6,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,29,10,225,133.7,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,30,10,250,163.7,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,31,10,255,180.5,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,32,10,220,126.6,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,33,10,255,177.4,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,34,10,190,85,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,35,10,255,179.9,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,36,10,220,113.3,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,37,10,240,144.1,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,38,10,230,138.5,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,39,10,265,197,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,40,10,250,149.3,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,41,10,230,144.1,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,42,10,245,147.3,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,43,10,200,97.8,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,44,10,220,118,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,45,10,220,134.6,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,46,10,210,100.2,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,47,10,230,140.4,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,48,10,210,113.6,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,49,10,205,105.2,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2012,19/10/2012,NA,50,10,235,154.3,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,* ALL FISH KILLED OUT BY BIRDS*,NA,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,1,2,170,63.8,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,2,2,165,57,Salmon,0,0,0,0,0,1,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,3,2,195,99,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,4,2,165,59.4,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,5,2,175,75.9,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,6,2,160,52.5,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,7,2,165,65.4,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,8,2,170,68.4,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,9,2,160,71.2,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,10,2,175,68,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,11,2,215,122,Salmon,1,0,0,0,0,1,0,0,0,0,0,0,0,0,2
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,12,2,180,89,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,13,2,180,77.2,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,14,2,200,83.6,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,15,2,195,99.1,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,16,2,185,73.6,Salmon,0,0,0,0,0,1,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,17,2,180,76.1,Salmon,0,0,0,0,0,0,0,0,1,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,18,2,185,72.6,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,19,2,225,143.6,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,20,2,175,52.6,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,21,2,175,51.9,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,22,2,210,99,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,23,2,190,64.9,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,24,2,195,92,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,25,2,160,68,Salmon,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,26,2,150,45.7,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,27,2,210,64.2,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,28,2,200,75.9,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,29,2,190,71.9,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,30,2,195,76.4,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,31,2,170,57.8,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,32,2,190,71,Salmon,0,0,0,0,1,0,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,33,2,160,48.4,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,34,2,200,82.5,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,35,2,205,105.3,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,36,2,165,41.9,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,37,2,180,72,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,38,2,190,96.8,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,39,2,175,67,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,40,2,190,63.5,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,41,2,260,180.9,Salmon,0,0,0,0,0,0,0,0,1,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,42,2,200,84.2,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,43,2,190,77.1,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,44,2,185,66.7,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,45,2,185,62.8,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,46,2,180,67.5,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,47,2,220,94.3,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,48,2,185,61.3,Salmon,0,0,0,0,0,1,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,49,2,220,103.4,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,50,2,200,79.8,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,1,3B,171,52.09,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,2,3B,186,56.2,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,3,3B,186,69.48,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,4,3B,198,64.18,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,5,3B,192,72.88,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,6,3B,172,40.81,Salmon,0,0,0,0,1,0,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,7,3B,181,72.43,Salmon,0,0,0,0,1,0,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,8,3B,236,104.98,Salmon,0,0,0,0,0,2,0,0,1,0,0,0,1,0,4
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,9,3B,174,59.61,Salmon,0,0,0,0,1,2,0,0,0,0,0,0,0,0,3
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,10,3B,168,53.14,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,11,3B,212,76.43,Salmon,0,0,0,0,1,0,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,12,3B,204,76.6,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,13,3B,195,63.4,Salmon,0,0,0,1,0,1,0,0,0,0,0,0,0,0,2
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,14,3B,170,48.9,Salmon,0,0,0,0,1,0,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,15,3B,190,70.1,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,16,3B,160,42.2,Salmon,0,0,0,0,0,0,0,1,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,17,3B,200,84.3,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,18,3B,205,85.8,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,19,3B,190,94.8,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,20,3B,185,68.5,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,21,3B,190,91.9,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,22,3B,195,64.6,Salmon,0,0,0,0,1,0,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,23,3B,185,75.5,Salmon,0,0,0,0,0,4,0,0,0,0,0,0,0,0,4
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,24,3B,160,64.9,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,25,3B,150,62.7,Salmon,0,0,0,0,0,1,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,26,3B,195,74.6,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,27,3B,165,73.6,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,28,3B,195,74.6,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,29,3B,200,74.7,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,30,3B,170,95,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,31,3B,210,96.7,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,32,3B,175,62.9,Salmon,0,0,0,0,0,2,0,0,0,0,0,1,0,0,3
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,1,4,210,58,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,2,4,210,78.8,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,3,4,185,76.8,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,4,4,185,61.9,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,5,4,175,52.4,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,6,4,180,62.7,Salmon,0,0,0,0,0,0,0,0,1,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,7,4,185,62.8,Salmon,2,0,0,0,0,0,0,0,0,0,0,0,0,0,2
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,8,4,180,59.1,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,9,4,165,57.8,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,10,4,205,100.5,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,11,4,175,70,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,12,4,160,67.6,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,13,4,160,61,Salmon,0,0,0,0,0,0,0,0,1,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,14,4,175,79.5,Salmon,0,0,0,0,0,1,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,15,4,250,149,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,16,4,180,81.5,Salmon,0,0,0,0,1,0,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,17,4,230,141.2,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,18,4,160,69.7,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,19,4,210,97.4,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,20,4,160,67.7,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,21,4,160,53.1,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,22,4,190,100.2,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,23,4,190,88.3,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,24,4,190,76.1,Salmon,0,0,0,0,0,0,0,0,1,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,25,4,165,46.9,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,26,4,170,44.5,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,27,4,195,102.8,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,28,4,190,96.2,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,29,4,220,127.5,Salmon,0,0,0,0,1,0,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,30,4,170,73.8,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,31,4,175,80.8,Salmon,0,0,0,0,1,0,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,32,4,200,108,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,33,4,190,97.3,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,34,4,180,84.3,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,35,4,250,180.4,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,36,4,180,83.8,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,37,4,230,136.1,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,38,4,180,62.14,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,39,4,210,87.4,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,40,4,160,84.5,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,1,5,191,66.96,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,2,5,194,79.9,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,3,5,205,105.42,Salmon,0,0,0,0,0,0,0,0,1,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,4,5,161,65.27,Salmon,0,0,0,0,1,1,0,0,0,0,0,0,0,0,2
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,5,5,166,57.4,Salmon,0,0,0,0,0,0,0,0,0,0,0,1,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,6,5,195,107.61,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,7,5,184,81.2,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,8,5,167,69.84,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,9,5,173,68.12,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,10,5,174,67.01,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,11,5,173,60.93,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,12,5,215,100.76,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,13,5,137,38.1,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,14,5,166,56.56,Salmon,0,0,0,0,0,1,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,15,5,167,62.3,Salmon,0,0,0,0,1,1,0,0,0,0,0,0,0,0,2
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,16,5,203,99.96,Salmon,0,0,0,0,1,0,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,17,5,175,62,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,18,5,195,80,Salmon,0,0,0,0,1,0,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,19,5,175,55,Salmon,0,0,0,0,0,1,0,0,1,0,0,0,0,0,2
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,20,5,230,118.8,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,21,5,210,72.4,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,22,5,200,72.7,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,23,5,185,70,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,24,5,165,57,Salmon,0,0,0,0,2,0,0,0,0,0,0,0,0,0,2
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,25,5,180,75.5,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,26,5,190,73.3,Salmon,0,0,0,0,1,1,0,0,0,0,0,0,0,0,2
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,27,5,170,60.7,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,28,5,165,47,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,29,5,170,50.4,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,30,5,185,63.9,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,31,5,185,62.03,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,32,5,185,62.4,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,33,5,190,67.8,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,34,5,205,88.5,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,35,5,180,53.3,Salmon,0,0,0,0,2,0,0,0,0,0,0,0,0,0,2
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,36,5,200,71.9,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,37,5,160,46.2,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,38,5,180,64,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,39,5,210,83.4,Salmon,0,0,0,0,1,0,0,0,1,0,0,0,0,0,2
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,40,5,180,61.1,Salmon,0,0,0,0,0,1,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,41,5,235,127.5,Salmon,0,0,0,0,0,0,0,0,1,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,42,5,190,68.6,Salmon,0,0,0,0,1,0,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,43,5,235,117.9,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,44,5,175,76.7,Salmon,0,0,0,0,0,1,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,45,5,225,111.6,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,46,5,260,190,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,47,5,220,107,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,48,5,205,95.6,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,1,6,210,75.1,Salmon,0,0,0,0,0,0,0,0,1,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,2,6,180,65.9,Salmon,0,0,0,0,0,0,0,0,0,0,0,1,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,3,6,175,51.9,Salmon,0,0,0,0,0,0,0,0,0,1,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,4,6,170,45.8,Salmon,0,0,0,0,0,1,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,5,6,155,84.1,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,6,6,190,89.6,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,7,6,180,70.2,Salmon,0,0,0,0,0,0,0,0,1,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,8,6,185,74.5,Salmon,0,0,0,0,0,0,0,0,1,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,9,6,175,55.6,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,10,6,190,71.3,Salmon,0,0,0,0,0,1,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,11,6,240,115,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,12,6,240,118,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,13,6,165,51.6,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,14,6,190,79,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,15,6,150,46.2,Salmon,0,0,0,0,0,0,0,0,1,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,16,6,165,46.5,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,17,6,190,66.1,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,18,6,180,53.6,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,19,6,175,56.1,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,20,6,200,91,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,21,6,195,73.4,Salmon,0,0,0,0,0,1,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,22,6,210,85.4,Salmon,0,0,0,0,0,1,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,23,6,190,69,Salmon,0,0,0,0,1,0,0,0,1,0,0,0,0,0,2
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,24,6,175,58,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,25,6,215,104.3,Salmon,0,0,0,0,0,1,0,0,0,1,0,0,0,0,2
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,26,6,165,60.3,Salmon,0,0,0,0,0,0,0,0,1,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,27,6,180,61.3,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,28,6,180,71.9,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,29,6,190,68.5,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,30,6,185,65,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,31,6,185,69.6,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,32,6,195,76.9,Salmon,0,0,0,0,0,0,0,0,1,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,33,6,185,70,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,34,6,230,120,Salmon,0,0,0,0,0,0,0,0,1,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,35,6,215,100.4,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,36,6,200,62.8,Salmon,0,0,0,0,0,0,0,0,1,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,37,6,190,76.6,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,38,6,245,145.6,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,2,0,2
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,39,6,205,91,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,40,6,190,84,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,41,6,225,115.1,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,42,6,180,59.6,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,43,6,180,64.3,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,44,6,205,86.3,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,45,6,210,93.6,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,46,6,165,56.8,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,47,6,195,88,Salmon,0,0,0,0,0,0,0,1,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,48,6,180,66.5,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,49,6,200,85.8,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,50,6,175,55.7,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,1,8,170,74.5,Salmon,0,0,0,0,0,1,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,2,8,180,77.9,Salmon,0,0,0,0,1,0,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,3,8,175,76.6,Salmon,1,0,0,0,1,0,0,0,0,0,0,0,0,0,2
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,4,8,190,76.6,Salmon,0,0,0,0,1,1,0,0,0,0,0,0,0,0,2
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,5,8,185,68.8,Salmon,0,0,0,0,0,1,0,0,1,0,0,0,0,0,2
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,6,8,180,80.8,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,7,8,190,92.5,Salmon,0,0,0,0,1,0,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,8,8,210,118.3,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,9,8,200,94.5,Salmon,0,0,0,0,1,0,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,10,8,170,61.8,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,11,8,170,75,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,12,8,180,63.2,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,13,8,175,51.9,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,14,8,200,91.5,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,15,8,170,87.2,Salmon,0,0,0,0,0,1,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,16,8,180,82.8,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,17,8,180,57.9,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,18,8,165,65.4,Salmon,0,0,0,0,0,0,0,0,0,0,0,1,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,19,8,150,50.2,Salmon,0,0,0,0,0,1,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,20,8,175,75.2,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,21,8,160,59.1,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,22,8,175,54.1,Salmon,0,0,0,0,0,1,0,0,0,1,0,0,0,0,2
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,23,8,190,70.8,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,24,8,190,63.1,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,25,8,190,57.4,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,26,8,180,64.6,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,27,8,175,68.6,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,28,8,190,77.8,Salmon,0,0,0,0,0,1,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,29,8,175,79.7,Salmon,0,0,0,0,0,1,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,30,8,185,82,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,31,8,185,69,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,32,8,215,116.9,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,33,8,210,126,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,34,8,175,75.9,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,35,8,200,91.9,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,36,8,165,49.8,Salmon,0,0,0,0,1,0,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,37,8,200,82.6,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,38,8,185,86.5,Salmon,0,0,0,0,0,3,0,0,0,0,0,0,0,0,3
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,39,8,170,59,Salmon,0,0,0,0,0,1,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,40,8,190,74.6,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,41,8,190,72.3,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,42,8,165,66.8,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,43,8,215,110.5,Salmon,0,0,0,0,1,0,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,44,8,220,133,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,1,9,185,61.3,Salmon,0,0,0,0,1,0,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,2,9,190,75.6,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,3,9,215,89.4,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,2,0,2
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,4,9,175,42.6,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,5,9,175,56.7,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,6,9,175,58.9,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,7,9,190,74.6,Salmon,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,8,9,185,70.6,Salmon,0,0,0,0,0,0,0,0,0,1,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,9,9,195,74,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,10,9,205,89.5,Salmon,0,0,0,0,1,0,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,11,9,195,66,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,12,9,180,56.3,Salmon,0,0,0,0,0,0,0,0,0,1,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,13,9,190,69,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,14,9,210,100,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,15,9,150,38.1,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,16,9,180,58.7,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,17,9,220,96.3,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,18,9,185,60.8,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,19,9,170,55.4,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,20,9,170,56.02,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,21,9,175,54.5,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,22,9,175,61.1,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,23,9,170,58.5,Salmon,0,0,0,0,0,0,0,0,0,0,0,1,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,24,9,210,88.7,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,25,9,175,52.8,Salmon,0,0,0,0,1,0,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,26,9,195,66,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,27,9,185,71.7,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,28,9,200,70.8,Salmon,0,0,0,0,0,1,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,29,9,170,52.9,Salmon,0,0,0,0,1,0,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,30,9,195,74.6,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,31,9,205,93.2,Salmon,0,0,0,0,0,1,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,32,9,185,66.6,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,33,9,190,68.2,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,34,9,195,72.5,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,35,9,190,74.9,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,36,9,235,119.5,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,37,9,210,94.8,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,38,9,175,53.5,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,39,9,195,76.7,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,40,9,235,128.4,Salmon,0,0,0,0,1,0,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,41,9,200,82.6,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,42,9,220,103,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,1,10,185,65.3,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,2,10,190,79.4,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,3,10,215,98.9,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,4,10,160,45.1,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,5,10,185,71.5,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,6,10,200,82.8,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,7,10,210,93.6,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,8,10,180,63.6,Salmon,0,0,0,0,0,0,0,0,1,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,9,10,160,46.5,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,10,10,170,60.4,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,11,10,195,77.1,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,12,10,200,91.3,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,13,10,185,58.6,Salmon,0,0,0,0,0,0,0,0,1,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,14,10,195,66.5,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,15,10,205,82.8,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,16,10,200,80.9,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,17,10,160,48.9,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,18,10,170,50.3,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,19,10,175,62.7,Salmon,0,0,0,0,0,0,0,0,1,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,20,10,200,72.6,Salmon,0,0,0,0,1,0,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,21,10,190,71.7,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,22,10,195,76.3,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,23,10,190,68.5,Salmon,0,0,0,0,0,0,0,0,1,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,24,10,190,71.61,Salmon,0,0,0,0,1,0,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,25,10,185,55.4,Salmon,0,0,0,0,0,0,0,0,0,1,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,26,10,225,114.8,Salmon,0,0,0,0,1,0,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,27,10,165,42.8,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,28,10,200,95.6,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,29,10,195,79,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,30,10,215,103.6,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,31,10,285,192.5,Salmon,0,0,0,0,0,0,0,1,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,32,10,215,111.4,Salmon,0,0,0,0,0,0,0,1,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,33,10,200,75.5,Salmon,0,0,0,0,0,2,0,0,0,0,0,0,0,0,2
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,34,10,200,73.9,Salmon,0,0,0,0,0,0,0,0,1,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,35,10,195,86.3,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,30/04/2013,07/05/2013,NA,36,10,180,63.9,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2013,16/05/2013,* Cage 1 suffered 100% mortality from bird predation.,NA,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA
Loch Linnhe Sea Lice Settlement Experiment,08/05/2013,16/05/2013,* Cage 2 suffered 100% mortality from bird predation.,NA,2,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA
Loch Linnhe Sea Lice Settlement Experiment,08/05/2013,16/05/2013,* Cage 3 suffered 100% mortality from bird predation.,NA,3B,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA
Loch Linnhe Sea Lice Settlement Experiment,08/05/2013,16/05/2013,NA,1,4,161,49,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2013,16/05/2013,NA,2,4,168,59.4,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2013,16/05/2013,NA,3,4,185,64.8,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2013,16/05/2013,NA,4,4,210,76.4,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2013,16/05/2013,NA,5,4,188,48.2,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2013,16/05/2013,NA,6,4,178,45.4,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2013,16/05/2013,NA,7,4,215,98.8,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2013,16/05/2013,NA,8,4,207,72.9,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2013,16/05/2013,NA,9,4,201,82.8,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2013,16/05/2013,NA,10,4,168,45.2,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2013,16/05/2013,NA,11,4,206,80.3,Salmon,0,0,0,0,1,0,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,08/05/2013,16/05/2013,NA,12,4,202,81.9,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2013,16/05/2013,NA,13,4,179,70.1,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2013,16/05/2013,NA,14,4,200,76,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2013,16/05/2013,NA,15,4,175,46.2,Salmon,0,0,0,0,0,1,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,08/05/2013,16/05/2013,NA,16,4,192,59.2,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2013,16/05/2013,NA,17,4,227,104.5,Salmon,0,0,0,0,0,0,0,0,1,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,08/05/2013,16/05/2013,NA,18,4,186,65.1,Salmon,0,0,0,0,0,0,0,0,0,1,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,08/05/2013,16/05/2013,NA,19,4,205,75.5,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2013,16/05/2013,NA,20,4,190,65.6,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2013,16/05/2013,NA,21,4,158,45.8,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2013,16/05/2013,NA,22,4,190,47.5,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2013,16/05/2013,NA,23,4,208,69,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2013,16/05/2013,NA,24,4,185,59.9,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2013,16/05/2013,NA,25,4,201,67.2,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2013,16/05/2013,NA,26,4,195,61.3,Salmon,0,0,0,0,1,0,0,0,1,1,0,0,0,0,3
Loch Linnhe Sea Lice Settlement Experiment,08/05/2013,16/05/2013,NA,27,4,185,62.5,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2013,16/05/2013,NA,28,4,205,79.1,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2013,16/05/2013,NA,29,4,186,57.1,Salmon,0,0,0,0,0,0,0,0,0,1,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,08/05/2013,16/05/2013,NA,30,4,227,91.7,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2013,16/05/2013,NA,31,4,176,58.3,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2013,16/05/2013,NA,32,4,210,93.6,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2013,16/05/2013,NA,33,4,180,57.4,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2013,16/05/2013,NA,34,4,188,60.2,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2013,16/05/2013,NA,35,4,255,126.7,Salmon,0,0,0,0,0,0,0,0,1,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,08/05/2013,16/05/2013,NA,36,4,186,61.2,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2013,16/05/2013,NA,37,4,202,60.9,Salmon,0,0,0,0,0,1,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,08/05/2013,16/05/2013,NA,38,4,200,69.4,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2013,16/05/2013,NA,39,4,235,109.7,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2013,16/05/2013,NA,40,4,189,62,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2013,16/05/2013,NA,41,4,195,64.8,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2013,16/05/2013,NA,42,4,180,54.3,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2013,16/05/2013,NA,43,4,190,70.8,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2013,16/05/2013,NA,44,4,260,125.4,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2013,16/05/2013,NA,45,4,195,54.2,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2013,16/05/2013,NA,46,4,205,72.9,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2013,16/05/2013,NA,47,4,245,129.4,Salmon,0,0,0,0,1,0,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,08/05/2013,16/05/2013,NA,48,4,245,131.6,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2013,16/05/2013,NA,49,4,210,70.5,Salmon,0,0,0,0,0,1,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,08/05/2013,16/05/2013,NA,1,5,170,46.5,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2013,16/05/2013,NA,2,5,192,57.1,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2013,16/05/2013,NA,3,5,187,63.5,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2013,16/05/2013,NA,4,5,196,59.1,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2013,16/05/2013,NA,5,5,196,60.2,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2013,16/05/2013,NA,6,5,210,70.1,Salmon,0,0,0,0,1,0,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,08/05/2013,16/05/2013,NA,7,5,168,54.1,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2013,16/05/2013,NA,8,5,183,52.8,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2013,16/05/2013,NA,9,5,175,61.3,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2013,16/05/2013,NA,10,5,217,81.4,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2013,16/05/2013,NA,11,5,192,62.1,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2013,16/05/2013,NA,12,5,163,44.4,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2013,16/05/2013,NA,13,5,183,58.1,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2013,16/05/2013,NA,14,5,228,85.2,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2013,16/05/2013,NA,15,5,203,57.7,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2013,16/05/2013,NA,16,5,241,126.4,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2013,16/05/2013,NA,17,5,183,62.7,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2013,16/05/2013,NA,18,5,207,75.4,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2013,16/05/2013,NA,19,5,217,76.7,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2013,16/05/2013,NA,20,5,219,82.3,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2013,16/05/2013,NA,21,5,187,58.1,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2013,16/05/2013,NA,22,5,210,94.1,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2013,16/05/2013,NA,23,5,208,78.6,Salmon,0,0,0,0,1,0,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,08/05/2013,16/05/2013,NA,24,5,206,77.7,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2013,16/05/2013,NA,25,5,175,39.4,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2013,16/05/2013,NA,26,5,188,53.1,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2013,16/05/2013,NA,27,5,199,91.8,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2013,16/05/2013,NA,28,5,180,52.5,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2013,16/05/2013,NA,29,5,207,65.6,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2013,16/05/2013,NA,30,5,180,58.4,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2013,16/05/2013,NA,31,5,206,60.3,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2013,16/05/2013,NA,32,5,202,64.9,Salmon,0,0,0,0,1,0,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,08/05/2013,16/05/2013,NA,33,5,189,69.7,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2013,16/05/2013,NA,34,5,186,68.3,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2013,16/05/2013,NA,35,5,193,64.5,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2013,16/05/2013,NA,36,5,192,63.9,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2013,16/05/2013,NA,37,5,227,54.9,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2013,16/05/2013,NA,38,5,195,58.2,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2013,16/05/2013,NA,39,5,194,71.8,Salmon,0,0,0,0,0,1,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,08/05/2013,16/05/2013,NA,40,5,200,60.3,Salmon,0,0,0,0,0,0,0,0,1,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,08/05/2013,16/05/2013,NA,41,5,195,46.2,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2013,16/05/2013,NA,42,5,170,52.3,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2013,16/05/2013,NA,43,5,204,57.8,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2013,16/05/2013,NA,44,5,214,103.5,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2013,16/05/2013,NA,45,5,177,49.5,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2013,16/05/2013,NA,1,6,198,63.3,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2013,16/05/2013,NA,2,6,195,69.4,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2013,16/05/2013,NA,3,6,183,38.7,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2013,16/05/2013,NA,4,6,271,137.8,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2013,16/05/2013,NA,5,6,173,38.7,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2013,16/05/2013,NA,6,6,181,51.7,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2013,16/05/2013,NA,7,6,185,57.1,Salmon,0,0,0,0,1,0,1,0,0,0,0,0,0,0,2
Loch Linnhe Sea Lice Settlement Experiment,08/05/2013,16/05/2013,NA,8,6,197,75.6,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2013,16/05/2013,NA,9,6,195,64.7,Salmon,0,0,0,0,0,1,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,08/05/2013,16/05/2013,NA,10,6,183,57.6,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2013,16/05/2013,NA,11,6,200,73.3,Salmon,0,0,0,0,0,0,0,0,1,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,08/05/2013,16/05/2013,NA,12,6,264,158.1,Salmon,0,0,0,0,0,0,0,0,1,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,08/05/2013,16/05/2013,NA,13,6,220,94.2,Salmon,0,0,0,0,1,1,0,0,0,0,0,0,0,0,2
Loch Linnhe Sea Lice Settlement Experiment,08/05/2013,16/05/2013,NA,14,6,187,62.5,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2013,16/05/2013,NA,15,6,175,52.3,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2013,16/05/2013,NA,16,6,198,77.1,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2013,16/05/2013,NA,17,6,232,107.3,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2013,16/05/2013,NA,18,6,178,50.4,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2013,16/05/2013,NA,19,6,216,83.2,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2013,16/05/2013,NA,20,6,212,99.6,Salmon,0,0,0,0,1,0,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,08/05/2013,16/05/2013,NA,21,6,182,64.6,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2013,16/05/2013,NA,22,6,220,79,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2013,16/05/2013,NA,23,6,205,82.7,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2013,16/05/2013,NA,24,6,190,64.6,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2013,16/05/2013,NA,25,6,196,74.2,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2013,16/05/2013,NA,26,6,177,45.2,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2013,16/05/2013,NA,27,6,214,80.8,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2013,16/05/2013,NA,28,6,195,60.2,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2013,16/05/2013,NA,29,6,178,54.6,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2013,16/05/2013,NA,30,6,225,85.5,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2013,16/05/2013,NA,31,6,225,164.9,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2013,16/05/2013,NA,32,6,214,95.6,Salmon,0,0,0,0,1,0,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,08/05/2013,16/05/2013,NA,33,6,213,103.6,Salmon,0,0,0,0,0,0,0,0,2,0,0,0,0,0,2
Loch Linnhe Sea Lice Settlement Experiment,08/05/2013,16/05/2013,NA,34,6,210,93.4,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2013,16/05/2013,NA,35,6,229,112.4,Salmon,0,0,0,0,0,1,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,08/05/2013,16/05/2013,NA,36,6,210,72.4,Salmon,0,0,0,0,0,0,0,0,1,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,08/05/2013,16/05/2013,NA,37,6,210,84.9,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2013,16/05/2013,NA,38,6,215,87.3,Salmon,0,0,0,0,0,0,0,0,2,0,0,0,0,0,2
Loch Linnhe Sea Lice Settlement Experiment,08/05/2013,16/05/2013,NA,39,6,213,82.5,Salmon,0,0,0,0,0,0,0,0,1,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,08/05/2013,16/05/2013,NA,40,6,202,75.3,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2013,16/05/2013,NA,41,6,190,85.3,Salmon,0,0,0,0,0,1,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,08/05/2013,16/05/2013,NA,42,6,221,102.1,Salmon,0,1,0,0,0,0,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,08/05/2013,16/05/2013,NA,43,6,183,52.2,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2013,16/05/2013,NA,44,6,184,65.7,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2013,16/05/2013,NA,45,6,232,104.8,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2013,16/05/2013,NA,46,6,195,73.3,Salmon,0,0,0,0,0,0,0,0,1,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,08/05/2013,16/05/2013,NA,47,6,239,104.3,Salmon,0,0,0,0,1,0,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,08/05/2013,16/05/2013,NA,48,6,166,43.4,Salmon,0,0,0,0,1,0,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,08/05/2013,16/05/2013,NA,1,8,191,63.4,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2013,16/05/2013,NA,2,8,170,45.6,Salmon,0,0,0,0,0,0,0,0,1,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,08/05/2013,16/05/2013,NA,3,8,185,58.4,Salmon,0,0,0,0,1,0,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,08/05/2013,16/05/2013,NA,4,8,202,74,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2013,16/05/2013,NA,5,8,184,61.4,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2013,16/05/2013,NA,6,8,196,62.8,Salmon,1,0,0,0,1,0,0,0,0,0,0,0,0,0,2
Loch Linnhe Sea Lice Settlement Experiment,08/05/2013,16/05/2013,NA,7,8,178,41.5,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2013,16/05/2013,NA,8,8,176,45.9,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2013,16/05/2013,NA,9,8,218,81.2,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2013,16/05/2013,NA,10,8,192,69.7,Salmon,0,0,0,0,0,1,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,08/05/2013,16/05/2013,NA,11,8,189,64.7,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2013,16/05/2013,NA,12,8,187,61.7,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2013,16/05/2013,NA,13,8,191,49.3,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2013,16/05/2013,NA,14,8,182,54.1,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2013,16/05/2013,NA,15,8,176,63.1,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2013,16/05/2013,NA,16,8,189,55.3,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2013,16/05/2013,NA,17,8,185,52.1,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2013,16/05/2013,NA,18,8,206,84.2,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2013,16/05/2013,NA,19,8,209,85.1,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2013,16/05/2013,NA,20,8,211,68.9,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2013,16/05/2013,NA,21,8,210,77.2,Salmon,0,0,0,0,0,1,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,08/05/2013,16/05/2013,NA,22,8,214,71.6,Salmon,0,0,0,0,1,0,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,08/05/2013,16/05/2013,NA,23,8,228,118.7,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2013,16/05/2013,NA,24,8,217,70.7,Salmon,0,0,0,0,1,0,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,08/05/2013,16/05/2013,NA,25,8,218,92.6,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2013,16/05/2013,NA,26,8,182,69.1,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2013,16/05/2013,NA,27,8,194,76.7,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2013,16/05/2013,NA,28,8,178,70,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2013,16/05/2013,NA,1,9,169,48.6,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2013,16/05/2013,NA,2,9,189,60.7,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2013,16/05/2013,NA,3,9,199,71.9,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2013,16/05/2013,NA,4,9,184,55.1,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2013,16/05/2013,NA,5,9,195,68.5,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2013,16/05/2013,NA,6,9,159,44.9,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2013,16/05/2013,NA,7,9,207,73.1,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2013,16/05/2013,NA,8,9,162,41.5,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2013,16/05/2013,NA,9,9,212,65.8,Salmon,0,0,0,0,0,0,0,0,1,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,08/05/2013,16/05/2013,NA,10,9,175,60.1,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2013,16/05/2013,NA,11,9,178,59,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2013,16/05/2013,NA,12,9,199,67,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2013,16/05/2013,NA,13,9,160,44.5,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2013,16/05/2013,NA,14,9,172,55.8,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2013,16/05/2013,NA,15,9,172,41.5,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2013,16/05/2013,NA,16,9,217,105,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2013,16/05/2013,NA,17,9,184,59.8,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2013,16/05/2013,NA,18,9,204,95.4,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2013,16/05/2013,NA,19,9,195,58.6,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2013,16/05/2013,NA,20,9,171,47.2,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2013,16/05/2013,NA,21,9,219,78.2,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2013,16/05/2013,NA,22,9,205,61.4,Salmon,0,0,0,0,0,0,1,0,1,0,0,0,0,0,2
Loch Linnhe Sea Lice Settlement Experiment,08/05/2013,16/05/2013,NA,23,9,175,64,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2013,16/05/2013,NA,24,9,168,58.7,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2013,16/05/2013,NA,25,9,176,68.5,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2013,16/05/2013,NA,26,9,168,52.1,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2013,16/05/2013,NA,27,9,175,71.2,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2013,16/05/2013,NA,28,9,190,74.2,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2013,16/05/2013,NA,29,9,186,60.4,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2013,16/05/2013,NA,30,9,250,133.2,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2013,16/05/2013,NA,31,9,198,78.6,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2013,16/05/2013,NA,32,9,188,73.4,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2013,16/05/2013,NA,33,9,210,93.2,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2013,16/05/2013,NA,34,9,177,56.9,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2013,16/05/2013,NA,35,9,200,86.7,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2013,16/05/2013,NA,36,9,256,116.9,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2013,16/05/2013,NA,37,9,189,42.8,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2013,16/05/2013,NA,1,10,195,61.9,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2013,16/05/2013,NA,2,10,200,83.3,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2013,16/05/2013,NA,3,10,170,47.5,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2013,16/05/2013,NA,4,10,176,59,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2013,16/05/2013,NA,5,10,202,87.7,Salmon,0,0,0,0,0,1,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,08/05/2013,16/05/2013,NA,6,10,215,92,Salmon,0,0,0,0,0,0,1,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,08/05/2013,16/05/2013,NA,7,10,284,142,Salmon,0,1,0,0,0,0,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,08/05/2013,16/05/2013,NA,8,10,187,47.5,Salmon,0,0,0,0,0,1,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,08/05/2013,16/05/2013,NA,9,10,182,63.1,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2013,16/05/2013,NA,10,10,235,97.1,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2013,16/05/2013,NA,11,10,187,62.9,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2013,16/05/2013,NA,12,10,237,121.1,Salmon,0,0,0,0,1,0,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,08/05/2013,16/05/2013,NA,13,10,195,51.9,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2013,16/05/2013,NA,14,10,185,51.1,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2013,16/05/2013,NA,15,10,231,86.9,Salmon,0,0,0,0,0,0,0,0,1,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,08/05/2013,16/05/2013,NA,16,10,198,67.2,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2013,16/05/2013,NA,17,10,204,75.7,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2013,16/05/2013,NA,18,10,231,106.7,Salmon,0,0,0,0,0,0,0,0,1,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,08/05/2013,16/05/2013,NA,19,10,188,64.1,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2013,16/05/2013,NA,20,10,195,75.1,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2013,16/05/2013,NA,21,10,195,64.6,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2013,16/05/2013,NA,22,10,200,73.4,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2013,16/05/2013,NA,23,10,214,63.6,Salmon,0,0,0,0,0,0,0,0,0,1,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,08/05/2013,16/05/2013,NA,24,10,205,64.7,Salmon,0,0,0,0,0,1,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,08/05/2013,16/05/2013,NA,25,10,181,62.9,Salmon,0,0,0,0,0,1,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,08/05/2013,16/05/2013,NA,26,10,216,83.5,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2013,16/05/2013,NA,27,10,192,63.1,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2013,16/05/2013,NA,28,10,237,116.7,Salmon,0,0,0,0,0,0,0,0,1,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,08/05/2013,16/05/2013,NA,29,10,205,70.5,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2013,16/05/2013,NA,30,10,201,60,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2013,16/05/2013,NA,31,10,207,78.4,Salmon,0,0,0,0,0,1,0,0,1,0,0,0,0,0,2
Loch Linnhe Sea Lice Settlement Experiment,08/05/2013,16/05/2013,NA,32,10,224,98.1,Salmon,0,0,0,0,0,0,1,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,08/05/2013,16/05/2013,NA,33,10,202,70.9,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,08/05/2013,16/05/2013,NA,34,10,224,86.4,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,1,1,200,95.1,Salmon,0,0,0,0,1,1,0,0,1,0,0,0,0,0,3
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,2,1,225,106.9,Salmon,0,0,0,0,3,1,0,0,0,0,0,0,0,0,4
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,3,1,210,84.3,Salmon,0,0,0,0,2,0,0,0,0,1,0,0,0,0,3
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,4,1,250,165,Salmon,1,0,0,0,3,2,1,0,1,0,0,0,0,0,8
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,5,1,210,105,Salmon,0,0,0,0,3,0,0,9,0,2,0,0,0,0,14
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,6,1,190,78.3,Salmon,0,0,0,0,1,2,0,0,2,0,0,0,0,0,5
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,7,1,210,100.7,Salmon,0,0,0,3,0,0,0,0,1,0,0,0,0,0,4
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,8,1,235,138.6,Salmon,0,0,0,0,3,3,0,0,0,0,0,0,0,0,6
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,9,1,200,85.8,Salmon,0,0,0,0,0,5,0,0,2,0,0,0,0,0,7
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,10,1,230,108,Salmon,0,0,0,0,2,2,0,0,2,0,0,0,0,0,6
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,11,1,200,73.5,Salmon,0,0,0,0,2,0,0,0,1,1,0,0,0,0,4
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,12,1,220,118,Salmon,0,0,0,0,2,0,0,0,1,1,0,0,0,0,4
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,13,1,200,95.5,Salmon,0,0,0,0,0,5,0,0,2,0,0,0,0,0,7
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,14,1,210,89.5,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,15,1,210,92,Salmon,0,0,0,0,0,2,0,0,2,0,0,0,0,0,4
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,16,1,200,91.5,Salmon,0,0,0,0,3,0,0,0,2,0,0,0,0,0,5
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,17,1,235,126.4,Salmon,0,0,0,0,8,0,0,0,1,1,0,0,0,0,10
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,18,1,213,113.4,Salmon,0,0,0,0,1,1,0,0,0,0,0,0,0,0,2
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,19,1,205,93.9,Salmon,0,0,0,0,0,1,0,0,1,0,0,0,0,0,2
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,20,1,220,124.1,Salmon,0,0,0,0,0,0,0,0,0,1,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,21,1,218,99.4,Salmon,0,0,0,0,6,6,2,0,5,0,0,0,0,0,19
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,22,1,215,111.7,Salmon,0,0,0,0,1,0,0,0,2,1,0,0,0,0,4
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,23,1,212,104.6,Salmon,0,0,0,0,3,2,0,0,2,0,1,0,0,0,8
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,24,1,194,73.5,Salmon,0,0,0,0,3,0,0,0,1,0,0,0,0,0,4
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,25,1,230,128,Salmon,0,0,0,0,1,0,0,0,2,0,0,0,0,0,3
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,26,1,239,143,Salmon,0,0,0,0,2,1,0,0,2,1,0,0,0,0,6
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,27,1,197,93.4,Salmon,0,1,0,0,3,0,0,0,1,1,0,0,0,0,6
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,28,1,198,104.9,Salmon,0,0,0,0,0,0,0,0,1,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,29,1,207,103.8,Salmon,0,0,0,0,3,2,0,0,1,0,0,0,0,0,6
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,30,1,230,122.1,Salmon,0,0,0,0,1,1,0,0,1,0,0,0,0,0,3
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,31,1,220,118.9,Salmon,0,0,0,0,1,0,0,0,0,1,0,0,0,0,2
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,32,1,249,155.4,Salmon,0,0,0,0,3,1,0,0,2,0,0,0,0,0,6
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,33,1,217,111.7,Salmon,0,0,0,0,5,0,0,0,1,1,0,0,0,0,7
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,34,1,249,141.4,Salmon,0,0,0,0,0,0,0,0,1,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,35,1,230,117.9,Salmon,0,0,0,0,1,0,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,36,1,204,99.8,Salmon,0,0,0,0,0,2,0,0,1,0,0,0,0,0,3
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,37,1,210,105.8,Salmon,0,0,0,0,4,0,0,0,1,1,0,0,0,0,6
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,38,1,207,93.2,Salmon,0,0,0,0,1,0,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,39,1,231,123.6,Salmon,0,0,0,0,6,0,0,0,0,0,0,0,0,0,6
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,40,1,235,108.8,Salmon,0,0,0,0,1,0,0,0,0,1,0,0,0,0,2
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,41,1,194,92.2,Salmon,0,1,0,0,3,2,0,0,4,1,0,0,0,0,11
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,42,1,239,113.1,Salmon,0,0,0,0,1,1,0,0,1,1,0,0,0,0,4
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,43,1,224,105.7,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,44,1,190,66.5,Salmon,0,0,0,0,3,0,0,0,0,0,0,0,0,0,3
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,45,1,174,64,Salmon,0,0,0,0,1,1,0,0,2,0,0,0,0,0,4
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,46,1,245,147.6,Salmon,0,0,0,0,5,2,0,0,3,0,0,0,0,0,10
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,1,2,240,127.5,Salmon,0,0,0,0,1,2,0,0,2,0,0,0,0,0,5
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,2,2,195,81.5,Salmon,0,0,0,0,0,0,0,0,0,1,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,3,2,208,89.1,Salmon,0,0,0,0,0,1,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,4,2,215,84.1,Salmon,0,0,0,0,1,0,0,0,1,0,0,0,0,0,2
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,5,2,208,91,Salmon,0,0,0,0,0,1,0,1,0,0,0,0,0,0,2
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,6,2,186,65.4,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,7,2,204,93.4,Salmon,0,0,1,0,0,1,0,0,0,1,0,0,0,0,3
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,8,2,189,64,Salmon,0,0,0,0,0,0,0,0,1,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,9,2,201,87.9,Salmon,0,0,0,0,1,1,0,0,0,1,0,0,0,0,3
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,10,2,214,101.7,Salmon,0,0,0,0,0,0,0,0,1,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,11,2,183,70.8,Salmon,0,0,0,0,0,1,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,12,2,105,22.6,Salmon,0,0,0,0,1,1,0,0,0,0,0,0,0,0,2
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,13,2,245,140.5,Salmon,0,0,0,0,1,2,0,1,0,0,0,0,0,0,4
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,14,2,205,103.1,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,15,2,205,111,Salmon,0,0,0,0,0,0,0,0,2,0,0,0,0,0,2
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,16,2,215,106.7,Salmon,0,0,0,0,0,2,0,1,2,0,0,0,0,0,5
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,17,2,200,101.2,Salmon,0,0,0,0,0,0,0,1,1,0,0,0,0,0,2
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,18,2,200,100.8,Salmon,0,0,0,0,1,0,0,0,4,0,0,0,0,0,5
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,19,2,200,100.5,Salmon,0,0,0,0,1,1,0,0,1,0,0,0,0,0,3
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,20,2,195,80.2,Salmon,0,0,0,0,1,0,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,21,2,175,77.7,Salmon,0,0,0,0,1,1,0,0,1,0,0,0,0,0,3
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,22,2,235,146.3,Salmon,0,0,0,0,2,1,0,0,0,0,0,0,0,0,3
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,23,2,200,102.7,Salmon,0,0,0,0,0,1,0,0,1,0,0,0,0,0,2
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,24,2,215,111.5,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,25,2,180,78.3,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,26,2,195,103.4,Salmon,0,0,0,0,1,0,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,27,2,200,119.2,Salmon,0,0,0,0,0,1,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,28,2,190,83.6,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,29,2,200,83.9,Salmon,0,0,0,0,0,2,1,1,2,0,0,0,0,0,6
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,30,2,215,106.2,Salmon,0,0,0,0,1,2,0,0,0,0,0,0,0,0,3
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,31,2,195,93.7,Salmon,0,0,0,0,0,1,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,32,2,205,105.3,Salmon,0,0,0,0,0,1,0,0,1,0,0,0,0,0,2
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,33,2,230,130.5,Salmon,0,0,0,0,1,3,0,0,2,1,0,0,0,0,7
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,34,2,185,74.5,Salmon,0,0,0,0,2,1,0,0,1,0,0,0,0,0,4
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,35,2,235,148.3,Salmon,0,0,0,0,1,0,0,0,2,0,0,0,0,0,3
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,36,2,230,120.7,Salmon,0,0,0,0,0,1,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,37,2,235,144.7,Salmon,0,0,0,0,0,3,0,0,0,0,0,0,0,0,3
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,38,2,200,103.5,Salmon,0,0,0,0,0,1,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,39,2,205,97,Salmon,0,0,0,0,1,0,0,0,0,1,0,0,0,0,2
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,40,2,215,122.9,Salmon,0,0,0,0,0,1,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,41,2,190,94.9,Salmon,0,0,0,0,0,3,0,0,1,0,0,0,0,0,4
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,42,2,210,119.4,Salmon,0,0,0,0,0,4,0,0,0,0,0,0,0,0,4
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,43,2,210,116.1,Salmon,0,0,0,0,1,0,0,0,2,2,0,0,0,0,5
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,44,2,195,82,Salmon,0,0,0,1,0,1,0,0,1,0,0,0,0,0,3
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,45,2,230,128.3,Salmon,0,0,0,0,1,2,0,0,2,0,0,0,0,0,5
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,46,2,225,123.3,Salmon,0,0,0,0,2,1,0,0,1,0,0,0,0,0,4
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,47,2,230,111.3,Salmon,0,0,0,0,0,2,0,0,0,0,0,0,0,0,2
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,48,2,200,90.5,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,49,2,230,130.3,Salmon,1,0,0,0,2,0,0,1,0,0,0,0,0,0,4
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,50,2,210,134,Salmon,0,0,0,0,1,1,0,0,0,0,0,0,0,0,2
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,1,3B,215,125.5,Salmon,0,0,1,0,2,1,0,0,0,0,0,0,0,0,4
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,2,3B,190,96.4,Salmon,0,0,0,0,1,0,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,3,3B,180,82,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,4,3B,190,90.5,Salmon,0,0,0,0,0,0,0,0,1,1,0,0,0,0,2
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,5,3B,205,110.5,Salmon,0,0,0,0,2,0,0,0,1,0,0,0,0,0,3
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,6,3B,190,107,Salmon,0,0,0,0,0,1,0,1,1,1,0,0,0,0,4
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,7,3B,190,109.8,Salmon,0,0,0,0,1,0,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,8,3B,190,99.3,Salmon,0,0,0,0,0,1,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,9,3B,185,87.8,Salmon,0,0,0,0,0,0,0,0,1,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,10,3B,220,123.5,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,11,3B,200,105.9,Salmon,0,0,0,0,1,0,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,12,3B,190,85.4,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,13,3B,220,105.4,Salmon,0,0,0,0,3,1,0,0,0,0,0,0,0,0,4
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,14,3B,180,95,Salmon,0,0,0,0,0,0,0,0,1,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,15,3B,195,108.4,Salmon,0,0,0,1,1,0,0,0,0,0,0,0,0,0,2
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,16,3B,185,71.4,Salmon,0,0,0,0,0,1,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,17,3B,185,102.5,Salmon,0,0,0,0,0,1,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,18,3B,200,90.4,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,19,3B,210,116.1,Salmon,0,0,0,0,1,1,0,0,0,0,0,0,0,0,2
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,20,3B,210,109.5,Salmon,0,0,0,0,1,1,0,0,0,0,0,0,0,0,2
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,21,3B,185,88.2,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,22,3B,205,111.1,Salmon,0,0,0,0,0,1,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,23,3B,190,91.4,Salmon,0,0,0,0,0,1,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,24,3B,205,121.9,Salmon,0,0,0,0,1,0,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,25,3B,185,89.7,Salmon,0,0,0,0,1,0,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,26,3B,190,88.7,Salmon,0,0,0,0,0,1,0,0,1,0,0,0,0,0,2
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,27,3B,200,101.4,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,28,3B,215,132.7,Salmon,0,0,0,0,1,0,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,29,3B,215,122.7,Salmon,0,0,0,0,0,2,1,0,1,0,0,0,0,0,4
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,30,3B,220,124.5,Salmon,0,0,0,0,0,1,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,31,3B,215,137.4,Salmon,0,0,0,0,0,0,0,0,0,1,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,32,3B,230,144.3,Salmon,0,0,0,0,0,1,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,33,3B,234,112.6,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,34,3B,270,59.9,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,35,3B,225,108.3,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,36,3B,223,116.2,Salmon,0,0,0,0,1,3,0,0,1,0,0,0,0,0,5
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,37,3B,205,96.5,Salmon,0,0,0,0,0,1,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,38,3B,195,64.4,Salmon,0,0,0,0,0,1,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,39,3B,220,96.4,Salmon,0,0,0,0,1,0,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,40,3B,200,86.1,Salmon,0,0,0,0,0,3,0,0,1,0,0,0,0,0,4
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,41,3B,235,110.9,Salmon,0,0,0,0,0,2,0,0,0,0,0,0,0,0,2
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,42,3B,195,88.3,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,43,3B,186,73.9,Salmon,0,0,0,0,1,2,1,0,0,0,0,0,0,0,4
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,44,3B,203,88.6,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,45,3B,276,102.8,Salmon,0,0,0,0,0,0,0,1,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,46,3B,220,94.3,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,47,3B,276,100.1,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,48,3B,252,135.4,Salmon,0,0,0,0,1,1,0,0,0,0,0,0,0,0,2
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,49,3B,226,104.4,Salmon,0,0,0,0,1,0,0,0,1,1,0,0,0,0,3
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,50,3B,187,72.7,Salmon,0,0,0,0,0,1,0,0,1,0,0,0,0,0,2
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,1,4,195,69.8,Salmon,0,0,0,0,0,1,0,0,3,0,0,0,0,0,4
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,2,4,200,99.8,Salmon,0,0,0,0,2,0,0,0,0,0,0,0,0,0,2
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,3,4,205,105.8,Salmon,0,0,0,0,1,0,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,4,4,230,129.4,Salmon,0,0,0,0,1,0,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,5,4,180,97.5,Salmon,0,0,0,0,1,0,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,6,4,190,86.2,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,7,4,190,89.4,Salmon,0,0,0,0,1,0,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,8,4,190,86.8,Salmon,0,0,0,0,1,0,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,9,4,230,124.8,Salmon,0,0,0,0,1,0,0,0,2,0,0,0,0,0,3
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,10,4,195,78.9,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,11,4,235,133.1,Salmon,0,0,0,0,1,0,0,0,1,0,0,0,0,0,2
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,12,4,185,55.6,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,13,4,195,95.2,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,14,4,210,110.7,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,15,4,205,105.1,Salmon,0,0,0,0,1,0,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,16,4,180,82.4,Salmon,0,0,0,0,1,0,0,0,2,0,0,0,0,0,3
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,17,4,200,102.4,Salmon,0,0,0,0,0,0,0,0,1,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,18,4,200,99.2,Salmon,0,0,0,0,1,0,0,1,0,0,0,0,0,0,2
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,19,4,225,139,Salmon,0,0,0,0,1,0,0,0,1,0,0,0,0,0,2
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,20,4,210,102.3,Salmon,0,0,0,0,1,0,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,21,4,240,148,Salmon,0,0,0,0,1,0,0,0,1,0,0,0,0,0,2
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,22,4,220,127,Salmon,0,0,0,0,2,0,0,0,2,0,0,0,0,0,4
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,23,4,215,117.4,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,24,4,200,97.1,Salmon,0,0,0,0,1,0,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,25,4,210,126.9,Salmon,0,0,0,0,0,0,0,0,1,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,26,4,230,114.1,Salmon,0,0,0,0,4,1,0,0,0,1,0,0,0,0,6
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,27,4,205,106.3,Salmon,0,0,0,0,0,1,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,28,4,190,94.3,Salmon,0,0,0,0,1,1,0,0,0,0,0,0,0,0,2
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,29,4,195,96.2,Salmon,0,0,0,0,1,0,0,0,1,0,0,0,0,0,2
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,30,4,195,84.3,Salmon,0,0,0,0,1,0,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,31,4,210,95.6,Salmon,0,0,0,0,1,0,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,32,4,205,116.1,Salmon,0,0,0,0,0,0,0,1,0,1,0,0,0,0,2
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,33,4,225,123.1,Salmon,0,0,0,0,3,0,0,0,0,0,0,0,0,0,3
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,34,4,230,130.8,Salmon,0,0,0,0,0,0,0,0,1,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,35,4,230,129.5,Salmon,0,0,0,0,0,2,0,0,0,0,0,0,0,0,2
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,36,4,180,74.5,Salmon,0,0,0,0,1,0,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,37,4,240,138.6,Salmon,0,0,0,0,0,0,0,0,1,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,38,4,195,90.1,Salmon,0,0,0,0,0,0,0,0,1,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,39,4,205,95.4,Salmon,0,0,0,0,1,1,0,0,1,0,0,0,0,0,3
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,40,4,250,142.4,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,41,4,190,92.4,Salmon,0,0,0,0,0,1,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,42,4,235,132.1,Salmon,0,0,0,0,1,0,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,43,4,225,118.5,Salmon,0,0,0,0,1,0,0,1,1,1,0,0,0,0,4
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,44,4,245,149.6,Salmon,0,0,0,0,0,1,0,0,1,0,0,0,0,0,2
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,45,4,210,115.2,Salmon,0,0,0,0,0,0,0,0,1,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,46,4,200,97.5,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,47,4,215,109.4,Salmon,0,0,0,0,3,0,0,0,0,0,0,0,0,0,3
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,48,4,195,86.2,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,49,4,205,103.8,Salmon,0,0,0,0,0,0,0,0,1,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,50,4,210,104.3,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,1,5,237,145.2,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,2,5,199,93.6,Salmon,0,0,0,0,0,0,0,0,1,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,3,5,196,73.2,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,4,5,226,120.8,Salmon,0,0,0,0,0,0,0,0,1,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,5,5,212,118.3,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,6,5,235,129.1,Salmon,0,0,0,0,0,1,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,7,5,194,77.6,Salmon,0,0,0,0,0,1,0,1,0,0,0,0,0,0,2
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,8,5,209,96.4,Salmon,0,0,0,0,0,0,0,1,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,9,5,195,90.9,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,10,5,210,94.8,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,11,5,225,115.3,Salmon,0,0,0,0,1,0,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,12,5,198,83.3,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,13,5,235,130.3,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,14,5,215,104.7,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,15,5,240,144.5,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,16,5,214,90.6,Salmon,0,0,0,0,0,0,0,0,0,1,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,17,5,211,107,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,18,5,223,116.7,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,19,5,238,142,Salmon,0,0,0,0,0,1,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,20,5,239,117.7,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,21,5,200,87.8,Salmon,0,0,0,0,0,1,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,22,5,199,97.2,Salmon,0,0,0,0,1,0,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,23,5,184,63.2,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,24,5,205,95,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,25,5,185,70.9,Salmon,0,0,0,0,0,0,0,0,1,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,26,5,235,112.2,Salmon,0,0,0,0,0,0,0,0,1,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,27,5,233,121.4,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,28,5,210,108.6,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,29,5,228,101,Salmon,0,0,0,1,0,0,0,0,0,1,0,0,0,0,2
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,30,5,238,119.5,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,31,5,250,159.8,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,32,5,199,98.7,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,33,5,215,114.6,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,34,5,198,74.5,Salmon,0,0,0,0,0,1,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,35,5,210,106.1,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,36,5,212,97,Salmon,0,0,0,0,1,0,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,37,5,225,128.1,Salmon,0,0,0,0,1,1,0,0,2,0,0,0,0,0,4
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,38,5,205,87.9,Salmon,0,0,0,0,1,1,0,0,0,0,0,0,0,0,2
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,39,5,219,105.4,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,40,5,205,90.2,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,41,5,229,122.3,Salmon,0,0,0,0,0,1,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,42,5,200,90.5,Salmon,0,0,0,0,0,1,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,43,5,205,91.5,Salmon,0,0,0,0,0,1,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,44,5,205,85,Salmon,0,0,0,0,0,1,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,45,5,210,87.6,Salmon,0,0,0,0,0,1,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,46,5,181,64.9,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,1,6,225,111.4,Salmon,0,0,0,0,2,2,0,0,1,0,0,0,0,0,5
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,2,6,195,79.7,Salmon,0,0,0,0,4,0,0,0,1,0,0,0,0,0,5
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,3,6,204,72.9,Salmon,0,0,0,0,3,1,0,0,1,0,0,0,0,0,5
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,4,6,211,90.6,Salmon,0,0,0,0,0,2,0,0,1,0,0,0,0,0,3
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,5,6,225,99.2,Salmon,0,0,0,0,4,0,0,0,0,0,0,0,0,0,4
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,6,6,216,92.1,Salmon,0,0,0,0,1,4,0,0,0,0,0,0,0,0,5
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,7,6,210,107.9,Salmon,0,0,0,0,1,2,0,0,0,0,0,0,0,0,3
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,8,6,210,94.2,Salmon,0,0,0,0,1,1,0,0,1,1,0,0,0,0,4
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,9,6,215,118.1,Salmon,0,0,0,0,3,0,0,0,1,1,0,0,0,0,5
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,10,6,230,124.1,Salmon,0,0,0,0,1,0,0,0,1,0,0,0,0,0,2
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,11,6,185,74.9,Salmon,0,0,0,0,1,1,0,1,1,0,0,0,0,0,4
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,12,6,240,139.3,Salmon,0,0,0,0,1,2,0,0,2,0,0,0,0,0,5
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,13,6,190,83.8,Salmon,0,0,0,0,2,2,0,0,0,1,0,0,0,0,5
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,14,6,205,110.9,Salmon,0,0,0,0,0,2,0,0,2,1,0,0,0,0,5
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,15,6,210,103.7,Salmon,0,0,0,0,1,6,0,0,3,1,0,0,0,0,11
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,16,6,235,140.9,Salmon,0,0,0,0,3,1,0,0,1,1,0,0,0,0,6
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,17,6,210,89.8,Salmon,0,0,0,0,2,0,1,0,0,2,0,0,0,0,5
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,18,6,190,76.1,Salmon,0,2,0,0,2,0,0,0,1,0,0,0,0,0,5
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,19,6,195,98.7,Salmon,0,0,0,0,0,3,0,0,0,0,0,0,0,0,3
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,20,6,200,88.2,Salmon,0,0,0,0,0,1,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,21,6,240,134.1,Salmon,0,0,0,0,1,4,0,0,1,0,0,0,0,0,6
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,22,6,250,172.1,Salmon,0,0,0,0,1,1,0,0,0,0,0,0,0,0,2
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,23,6,215,133.4,Salmon,0,0,0,0,0,2,0,0,2,0,0,0,0,0,4
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,24,6,195,85,Salmon,0,0,0,0,3,0,0,0,1,1,0,0,0,0,5
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,25,6,250,118,Salmon,0,0,0,0,4,2,0,0,1,0,0,0,0,0,7
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,26,6,205,103.4,Salmon,0,0,0,0,0,0,0,0,4,1,0,0,0,0,5
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,27,6,225,120.9,Salmon,0,0,0,0,0,2,0,0,2,0,0,0,0,0,4
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,28,6,235,159.4,Salmon,0,0,0,0,0,0,0,0,1,1,0,0,0,0,2
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,29,6,210,98.2,Salmon,0,0,0,0,4,1,0,1,0,1,0,0,0,0,7
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,30,6,215,99.6,Salmon,0,0,0,0,0,1,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,31,6,205,111.5,Salmon,0,0,0,0,6,2,4,0,2,0,0,0,0,0,14
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,32,6,215,124.7,Salmon,0,0,0,0,3,4,1,0,3,0,0,0,0,0,11
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,33,6,190,75.6,Salmon,0,0,0,0,1,1,0,1,1,0,0,0,0,0,4
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,34,6,200,93.4,Salmon,0,0,0,0,2,5,0,0,0,0,0,0,0,0,7
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,35,6,205,110.2,Salmon,0,0,0,0,2,2,0,0,2,0,0,0,0,0,6
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,36,6,205,107.6,Salmon,0,0,0,0,0,0,0,0,2,0,0,0,0,0,2
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,37,6,215,117.2,Salmon,0,0,0,0,3,2,0,0,2,0,0,0,0,0,7
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,38,6,220,125.6,Salmon,0,0,0,0,3,4,0,0,2,0,0,0,0,0,9
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,39,6,195,79.3,Salmon,0,0,0,0,0,2,0,0,0,0,0,0,0,0,2
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,40,6,225,128.7,Salmon,0,0,0,0,0,4,0,3,2,2,0,0,0,0,11
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,41,6,235,152.6,Salmon,0,0,0,0,3,1,0,0,0,0,0,0,0,0,4
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,42,6,220,110.5,Salmon,0,0,0,0,0,1,0,0,3,0,0,0,0,0,4
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,43,6,230,127.3,Salmon,0,0,0,0,0,2,0,0,2,1,0,0,0,0,5
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,44,6,205,95.3,Salmon,0,0,0,0,0,1,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,45,6,190,69.6,Salmon,0,0,0,0,0,1,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,46,6,185,73.3,Salmon,0,0,0,0,0,0,0,1,2,0,0,0,0,0,3
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,47,6,195,98.6,Salmon,0,0,0,0,0,0,0,0,2,0,0,0,0,0,2
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,48,6,235,137.2,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,49,6,192,83.6,Salmon,0,0,0,0,1,1,0,0,2,1,0,0,0,0,5
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,50,6,195,87.3,Salmon,0,0,0,0,0,2,0,0,1,1,0,0,0,0,4
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,No fish counted,NA,8,NA,NA,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,1,9,256,169.7,Salmon,0,0,0,0,3,4,0,0,2,3,0,0,0,0,12
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,2,9,209,76.6,Salmon,0,0,0,0,4,2,0,0,2,0,0,0,0,0,8
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,3,9,199,81.9,Salmon,0,0,0,0,1,2,0,0,5,0,0,0,0,0,8
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,4,9,190,88,Salmon,0,0,0,0,6,6,0,0,3,0,0,0,0,0,15
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,5,9,215,98.8,Salmon,0,0,0,0,2,5,0,0,0,0,0,0,0,0,7
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,6,9,224,100.4,Salmon,0,0,0,2,6,2,0,2,0,0,0,0,0,0,12
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,7,9,198,100.9,Salmon,0,0,0,0,2,6,0,0,4,1,0,0,0,0,13
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,8,9,195,80.8,Salmon,0,0,0,0,0,7,0,0,3,0,0,0,0,0,10
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,9,9,215,97,Salmon,0,2,0,0,5,0,0,0,4,1,0,0,0,0,12
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,10,9,243,144.3,Salmon,0,0,0,0,3,3,0,0,1,0,0,0,0,0,7
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,11,9,198,80.9,Salmon,0,0,0,0,5,2,0,0,1,0,0,0,0,0,8
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,12,9,199,80.4,Salmon,0,0,0,0,3,1,0,0,3,0,0,0,0,0,7
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,13,9,183,68.8,Salmon,0,0,0,0,0,0,0,0,1,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,14,9,210,97.4,Salmon,0,0,0,0,4,3,0,0,1,0,0,0,0,0,8
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,15,9,231,122.8,Salmon,0,0,0,0,3,1,0,0,1,0,0,0,0,0,5
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,16,9,179,60.7,Salmon,0,0,0,0,3,1,0,0,1,1,0,0,0,0,6
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,17,9,220,107.6,Salmon,0,0,0,0,0,2,0,0,0,0,0,0,0,0,2
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,18,9,219,80.8,Salmon,0,0,0,0,3,5,0,0,2,1,0,0,0,0,11
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,19,9,198,75,Salmon,0,0,0,0,3,0,0,0,1,0,0,0,0,0,4
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,20,9,223,106.7,Salmon,0,0,0,0,3,7,0,0,4,1,0,0,0,0,15
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,21,9,252,147.8,Salmon,0,0,0,0,2,6,0,0,4,0,0,0,0,0,12
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,22,9,191,88.4,Salmon,0,0,0,0,2,1,0,0,3,0,0,0,0,0,6
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,23,9,219,104.6,Salmon,0,0,0,0,3,2,0,0,1,0,0,0,0,0,6
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,24,9,234,131.6,Salmon,0,0,0,0,4,4,0,0,0,0,0,0,0,0,8
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,25,9,222,116.5,Salmon,0,0,0,0,3,3,0,0,1,0,0,0,0,0,7
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,26,9,209,92,Salmon,0,0,0,0,3,0,0,0,1,0,0,0,0,0,4
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,27,9,179,73.6,Salmon,0,0,0,0,1,2,0,0,1,0,0,0,0,0,4
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,28,9,192,66.2,Salmon,1,0,0,0,4,2,0,0,2,0,0,0,0,0,9
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,29,9,225,95.7,Salmon,0,0,0,0,2,2,0,0,2,0,0,0,0,0,6
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,30,9,195,89.6,Salmon,0,0,0,0,3,0,0,0,2,0,0,0,0,0,5
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,31,9,204,82.4,Salmon,0,0,0,0,4,3,0,0,2,1,0,0,0,0,10
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,32,9,208,86.8,Salmon,0,0,0,0,3,3,0,0,0,1,0,0,0,0,7
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,33,9,225,126.4,Salmon,0,0,0,0,1,4,0,0,1,1,0,0,0,0,7
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,34,9,211,102.8,Salmon,0,0,0,0,1,2,0,0,0,0,0,0,0,0,3
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,35,9,199,92.2,Salmon,0,0,0,0,4,0,0,0,4,0,0,0,0,0,8
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,36,9,208,96.9,Salmon,0,0,0,0,2,0,0,0,4,0,0,0,0,0,6
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,37,9,990,82.9,Salmon,0,0,0,0,3,5,0,0,2,0,0,0,0,0,10
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,38,9,943,20,Salmon,0,0,0,0,3,1,0,0,1,0,0,0,0,0,5
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,39,9,195,78.2,Salmon,0,0,0,0,1,0,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,40,9,195,79.4,Salmon,0,0,0,0,3,2,0,0,3,1,0,0,0,0,9
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,41,9,200,88,Salmon,0,0,0,0,4,4,1,0,5,1,0,0,0,0,15
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,42,9,220,114.3,Salmon,0,0,0,0,2,1,0,0,3,0,0,0,0,0,6
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,43,9,201,86,Salmon,0,0,0,0,2,2,0,0,3,0,0,0,0,0,7
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,44,9,195,84.8,Salmon,0,0,0,0,1,2,0,0,1,0,0,0,0,0,4
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,45,9,221,120.9,Salmon,0,0,0,0,4,1,0,0,3,2,0,0,0,0,10
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,46,9,206,103.6,Salmon,0,0,0,3,0,0,0,0,1,0,0,0,0,0,4
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,47,9,195,103.1,Salmon,0,0,0,0,3,3,0,0,0,1,0,0,0,0,7
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,48,9,198,85.1,Salmon,0,0,0,0,3,1,0,0,0,1,0,0,0,0,5
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,49,9,185,68.6,Salmon,0,0,0,0,1,0,0,0,1,0,0,0,0,0,2
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,NA,50,9,193,86.1,Salmon,0,0,0,0,3,3,0,1,3,0,0,0,0,0,10
Loch Linnhe Sea Lice Settlement Experiment,02/10/2013,09/10/2013,* Cage had sunk in a storm and when recovered all fish were dead.,NA,10,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,1,1,205,98.2,Salmon,0,0,0,0,1,1,0,0,2,0,0,0,0,0,4
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,2,1,190,88.2,Salmon,0,0,0,0,1,0,0,0,1,1,0,0,0,0,3
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,3,1,195,89.3,Salmon,0,0,0,0,0,0,0,0,1,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,4,1,195,80.6,Salmon,0,0,0,0,0,0,0,0,0,1,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,5,1,193,77.1,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,6,1,209,83.5,Salmon,0,0,0,0,2,0,0,0,0,0,0,0,0,0,2
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,7,1,175,76.9,Salmon,0,0,0,0,6,0,0,1,0,0,0,0,0,0,7
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,8,1,190,74.3,Salmon,1,0,1,0,0,0,0,0,0,0,0,0,0,0,2
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,9,1,185,81.4,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,10,1,210,100.5,Salmon,0,0,0,0,0,0,0,0,2,0,0,0,0,0,2
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,11,1,200,103.4,Salmon,0,0,0,0,1,0,0,0,1,0,0,0,0,0,2
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,12,1,165,72.9,Salmon,0,0,0,0,1,0,0,1,1,1,0,0,0,0,4
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,13,1,205,117.7,Salmon,0,0,0,0,1,0,0,0,3,0,0,0,0,0,4
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,14,1,210,129.8,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,15,1,195,117.7,Salmon,0,0,0,0,0,2,0,0,0,1,0,0,0,0,3
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,16,1,210,109.5,Salmon,1,0,0,0,1,0,0,0,1,0,0,0,0,0,3
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,17,1,195,104.3,Salmon,0,0,0,0,2,1,0,0,2,0,0,0,0,0,5
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,18,1,210,106.1,Salmon,0,0,0,0,1,1,0,0,0,0,0,0,0,0,2
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,19,1,195,102.4,Salmon,0,0,0,0,1,1,0,0,1,0,0,0,0,0,3
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,20,1,215,137.2,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,21,1,225,141,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,22,1,205,117.9,Salmon,0,0,0,0,0,0,0,0,1,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,23,1,185,87.4,Salmon,0,0,0,0,1,1,0,0,0,0,0,0,0,0,2
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,24,1,215,140.5,Salmon,0,0,0,0,6,0,0,1,2,1,0,0,0,0,10
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,25,1,205,114.4,Salmon,0,0,0,0,5,0,0,0,0,0,0,0,0,0,5
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,26,1,185,78.4,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,27,1,180,93.9,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,28,1,210,116.7,Salmon,0,0,0,0,0,0,0,1,2,1,0,0,0,0,4
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,29,1,200,105.2,Salmon,0,0,0,0,3,0,0,1,1,0,0,0,0,0,5
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,30,1,190,99.4,Salmon,0,0,0,0,2,1,0,0,0,1,0,0,0,0,4
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,31,1,205,112,Salmon,0,1,0,0,1,0,0,0,0,0,0,0,0,0,2
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,32,1,195,104.1,Salmon,0,0,0,0,0,1,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,33,1,205,116.3,Salmon,0,0,0,0,3,0,0,0,2,0,0,0,0,0,5
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,34,1,225,120.5,Salmon,0,0,0,0,0,2,0,0,0,0,0,0,0,0,2
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,35,1,195,115.6,Salmon,0,0,0,0,1,0,0,0,1,0,0,0,0,0,2
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,36,1,165,75.1,Salmon,0,0,0,0,0,0,0,0,2,0,0,0,0,0,2
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,37,1,215,134.7,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,38,1,175,96.6,Salmon,0,0,0,0,0,0,0,0,2,0,0,0,0,0,2
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,39,1,190,100.8,Salmon,0,0,0,0,1,0,0,0,1,0,0,0,0,0,2
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,40,1,190,90.6,Salmon,0,0,0,0,5,0,0,0,1,0,0,0,0,0,6
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,41,1,220,118.3,Salmon,0,0,0,0,2,0,0,0,1,0,0,0,0,0,3
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,1,2,195,102.1,Salmon,0,0,0,0,1,0,0,0,1,3,0,0,0,0,5
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,2,2,200,106.6,Salmon,0,0,0,0,1,3,0,0,4,1,0,0,0,0,9
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,3,2,220,125.1,Salmon,0,0,0,0,0,1,0,0,2,0,0,0,0,0,3
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,4,2,230,152,Salmon,0,0,0,0,1,4,0,0,0,0,0,0,0,0,5
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,5,2,200,92.1,Salmon,0,0,0,0,0,2,0,0,0,0,0,0,0,0,2
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,6,2,180,101.3,Salmon,0,0,0,2,1,1,0,0,1,0,0,0,0,0,5
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,7,2,185,88.8,Salmon,0,0,0,0,0,0,0,1,2,0,0,0,0,0,3
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,8,2,180,74.3,Salmon,0,0,0,0,2,3,0,0,0,0,0,0,0,0,5
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,9,2,210,127.4,Salmon,0,0,0,0,2,1,0,1,1,1,0,0,0,0,6
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,10,2,195,88.3,Salmon,0,0,0,0,0,1,0,1,0,0,0,0,0,0,2
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,11,2,195,82.4,Salmon,0,0,0,0,2,0,0,0,1,0,0,0,0,0,3
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,12,2,215,115.9,Salmon,0,0,0,0,2,4,0,0,0,1,0,0,0,0,7
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,13,2,205,107.4,Salmon,0,0,0,0,0,2,0,0,1,0,0,0,0,0,3
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,14,2,220,127.6,Salmon,0,0,0,0,2,1,0,0,1,0,0,0,0,0,4
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,15,2,220,136.7,Salmon,0,0,0,0,2,3,0,0,2,0,0,0,0,0,7
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,16,2,190,95.3,Salmon,0,0,0,0,2,0,0,0,2,1,0,0,0,0,5
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,17,2,200,116.3,Salmon,0,0,0,0,1,1,0,0,1,0,0,0,0,0,3
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,18,2,195,91.7,Salmon,0,0,0,0,2,1,0,0,4,2,0,0,0,0,9
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,19,2,215,127.3,Salmon,0,0,0,0,4,3,0,0,0,0,0,0,0,0,7
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,20,2,200,90.2,Salmon,0,0,0,0,1,0,2,0,2,0,0,0,0,0,5
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,21,2,210,110,Salmon,0,0,0,0,1,1,0,0,0,0,0,0,0,0,2
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,22,2,195,113.3,Salmon,0,0,0,0,0,1,0,0,3,1,0,0,0,0,5
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,23,2,200,104.2,Salmon,0,0,0,0,0,1,0,0,2,0,0,0,0,0,3
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,24,2,200,122.8,Salmon,0,0,0,0,1,0,0,0,1,1,0,0,0,0,3
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,25,2,230,151.7,Salmon,0,0,0,0,3,4,2,0,1,0,0,0,0,0,10
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,26,2,200,101.9,Salmon,0,0,0,0,0,1,0,0,2,1,0,0,0,0,4
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,27,2,195,98.2,Salmon,0,0,0,0,1,1,0,0,2,0,0,0,0,0,4
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,28,2,200,114.1,Salmon,0,0,0,0,1,0,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,29,2,205,121.6,Salmon,0,0,0,1,2,2,0,0,1,0,0,0,0,0,6
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,30,2,200,88.8,Salmon,0,0,0,0,0,1,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,31,2,200,104.8,Salmon,0,0,0,0,2,0,0,0,3,0,0,0,0,0,5
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,32,2,195,80.7,Salmon,0,0,0,0,1,1,0,0,1,0,0,0,0,0,3
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,33,2,200,111.3,Salmon,0,0,0,0,4,1,0,0,1,1,0,0,0,0,7
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,34,2,190,87.6,Salmon,0,0,0,0,0,0,0,0,1,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,35,2,210,127.7,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,36,2,105,102.9,Salmon,0,1,0,0,1,4,0,0,0,0,0,0,0,0,6
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,37,2,190,95.4,Salmon,0,0,0,0,0,1,0,0,1,0,0,0,0,0,2
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,38,2,220,140.1,Salmon,0,0,0,0,1,2,0,0,1,1,0,0,0,0,5
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,39,2,235,150.6,Salmon,0,0,0,0,3,1,0,0,1,0,0,0,0,0,5
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,40,2,200,115.3,Salmon,0,0,0,0,2,4,0,0,1,0,0,0,0,0,7
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,41,2,200,117,Salmon,0,0,0,0,3,2,0,0,1,0,0,0,0,0,6
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,42,2,235,151.7,Salmon,0,0,0,1,1,3,0,0,1,1,0,0,0,0,7
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,43,2,200,93.6,Salmon,0,0,0,0,4,2,0,0,2,0,0,0,0,0,8
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,44,2,205,83.8,Salmon,0,0,0,0,1,0,0,0,2,0,0,0,0,0,3
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,45,2,205,111.9,Salmon,0,0,0,0,1,0,0,0,2,0,0,0,0,0,3
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,46,2,200,112.8,Salmon,0,0,0,0,0,1,0,0,1,1,0,0,0,0,3
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,1,3b,190,86.6,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,2,3b,205,102.8,Salmon,0,0,0,0,0,0,0,0,1,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,3,3b,190,84.2,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,4,3b,205,103.2,Salmon,0,0,0,0,0,0,0,0,0,1,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,5,3b,185,78.8,Salmon,0,0,0,0,0,1,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,6,3b,195,88.6,Salmon,0,0,0,0,0,0,0,0,1,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,7,3b,205,120.9,Salmon,0,0,0,0,1,1,0,0,0,1,0,0,0,0,3
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,8,3b,185,84.4,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,9,3b,180,63.8,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,10,3b,175,65.8,Salmon,0,0,0,1,0,0,0,2,1,0,0,0,0,0,4
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,11,3b,235,160.6,Salmon,0,0,0,0,0,0,0,0,1,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,12,3b,205,111.3,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,13,3b,200,101.6,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,14,3b,205,105.1,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,15,3b,200,91.4,Salmon,0,0,0,0,0,1,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,16,3b,180,77.77,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,17,3b,185,93.2,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,18,3b,190,107.9,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,19,3b,180,87.6,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,20,3b,210,111.2,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,21,3b,195,104.5,Salmon,0,0,0,0,1,0,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,22,3b,170,76.4,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,23,3b,240,172.5,Salmon,0,0,0,0,0,0,0,0,1,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,24,3b,185,101.9,Salmon,0,0,0,0,1,0,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,25,3b,175,90.05,Salmon,0,0,0,0,1,0,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,26,3b,205,106.9,Salmon,0,0,0,0,0,1,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,27,3b,190,101.3,Salmon,0,0,0,0,0,0,0,0,1,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,28,3b,185,107.4,Salmon,0,0,0,0,1,0,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,29,3b,180,75.6,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,30,3b,195,88.3,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,31,3b,195,89.4,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,32,3b,190,95.9,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,33,3b,185,94.8,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,34,3b,205,118.5,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,35,3b,215,104.1,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,36,3b,195,106.9,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,37,3b,185,76.1,Salmon,0,0,0,0,0,0,0,0,1,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,38,3b,215,136.8,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,39,3b,195,92.7,Salmon,0,0,0,0,0,0,0,0,1,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,40,3b,195,93.3,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,41,3b,190,83.6,Salmon,0,0,0,0,0,0,0,0,1,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,42,3b,190,79,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,43,3b,180,80.4,Salmon,0,0,0,1,0,0,0,0,1,0,0,0,0,0,2
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,44,3b,200,106.8,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,45,3b,230,131.1,Salmon,0,0,0,0,0,0,0,0,2,0,0,0,0,0,2
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,46,3b,210,125.4,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,47,3b,210.5,124.3,Salmon,0,0,0,0,3,0,0,0,0,0,0,0,0,0,3
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,48,3b,185,82.2,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,49,3b,195,110.5,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,50,3b,260,220.9,Salmon,0,0,0,2,0,0,0,0,0,0,0,0,0,0,2
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,1,4,195,69.8,Salmon,0,0,0,0,0,1,0,0,3,0,0,0,0,0,4
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,2,4,200,99.8,Salmon,0,0,0,0,2,0,0,0,0,0,0,0,0,0,2
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,3,4,205,105.8,Salmon,0,0,0,0,1,0,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,4,4,230,129.4,Salmon,0,0,0,0,1,0,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,5,4,180,97.5,Salmon,0,0,0,0,1,0,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,6,4,190,86.2,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,7,4,190,89.4,Salmon,0,0,0,0,1,0,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,8,4,190,86.8,Salmon,0,0,0,0,1,0,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,9,4,230,124.8,Salmon,0,0,0,0,1,0,0,0,2,0,0,0,0,0,3
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,10,4,195,78.9,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,11,4,235,133.1,Salmon,0,0,0,0,1,0,0,0,1,0,0,0,0,0,2
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,12,4,185,55.6,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,13,4,195,95.2,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,14,4,210,110.7,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,15,4,205,105.1,Salmon,0,0,0,0,1,0,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,16,4,180,82.4,Salmon,0,0,0,0,1,0,0,0,2,0,0,0,0,0,3
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,17,4,200,102.4,Salmon,0,0,0,0,0,0,0,0,1,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,18,4,200,99.2,Salmon,0,0,0,0,1,0,0,1,0,0,0,0,0,0,2
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,19,4,225,139,Salmon,0,0,0,0,1,0,0,0,1,0,0,0,0,0,2
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,20,4,210,102.3,Salmon,0,0,0,0,1,0,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,21,4,240,148,Salmon,0,0,0,0,1,0,0,0,1,0,0,0,0,0,2
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,22,4,220,127,Salmon,0,0,0,0,2,0,0,0,2,0,0,0,0,0,4
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,23,4,215,117.4,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,24,4,200,97.1,Salmon,0,0,0,0,1,0,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,25,4,210,126.9,Salmon,0,0,0,0,0,0,0,0,1,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,26,4,230,114.1,Salmon,0,0,0,0,4,1,0,0,0,1,0,0,0,0,6
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,27,4,205,106.3,Salmon,0,0,0,0,0,1,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,28,4,190,94.3,Salmon,0,0,0,0,1,1,0,0,0,0,0,0,0,0,2
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,29,4,195,96.2,Salmon,0,0,0,0,1,0,0,0,1,0,0,0,0,0,2
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,30,4,195,84.3,Salmon,0,0,0,0,1,0,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,31,4,210,95.6,Salmon,0,0,0,0,1,0,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,32,4,205,116.1,Salmon,0,0,0,0,0,0,0,1,0,1,0,0,0,0,2
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,33,4,225,123.1,Salmon,0,0,0,0,3,0,0,0,0,0,0,0,0,0,3
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,34,4,230,130.8,Salmon,0,0,0,0,0,0,0,0,1,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,35,4,230,129.5,Salmon,0,0,0,0,0,2,0,0,0,0,0,0,0,0,2
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,36,4,180,74.5,Salmon,0,0,0,0,1,0,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,37,4,240,138.6,Salmon,0,0,0,0,0,0,0,0,1,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,38,4,195,90.1,Salmon,0,0,0,0,0,0,0,0,1,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,39,4,205,95.4,Salmon,0,0,0,0,1,1,0,0,1,0,0,0,0,0,3
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,40,4,250,142.4,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,41,4,190,92.4,Salmon,0,0,0,0,0,1,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,42,4,235,132.1,Salmon,0,0,0,0,1,0,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,43,4,225,118.5,Salmon,0,0,0,0,1,0,0,1,1,1,0,0,0,0,4
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,44,4,245,149.6,Salmon,0,0,0,0,0,1,0,0,1,0,0,0,0,0,2
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,45,4,210,115.2,Salmon,0,0,0,0,0,0,0,0,1,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,46,4,200,97.5,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,47,4,215,109.4,Salmon,0,0,0,0,3,0,0,0,0,0,0,0,0,0,3
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,48,4,195,86.2,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,49,4,205,103.8,Salmon,0,0,0,0,0,0,0,0,1,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,50,4,210,104.3,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,1,5,194,97.7,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,2,5,215,77.3,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,3,5,208,98.2,Salmon,0,0,0,0,0,1,0,0,0,1,0,0,0,0,2
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,4,5,183,78,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,5,5,178,66.9,Salmon,0,0,0,0,1,0,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,6,5,194,94.1,Salmon,0,0,0,0,1,0,0,0,1,0,0,0,0,0,2
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,7,5,214,110.9,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,8,5,196,89.1,Salmon,0,0,0,0,1,1,0,0,0,0,0,0,0,0,2
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,9,5,175,65.1,Salmon,0,0,0,0,1,0,0,0,1,0,0,0,0,0,2
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,10,5,196,90.1,Salmon,0,0,0,0,1,0,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,11,5,188,75.5,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,12,5,204,95.5,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,13,5,190,73.9,Salmon,0,0,0,0,1,0,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,14,5,235,146.9,Salmon,0,0,0,0,2,0,0,0,0,0,0,0,0,0,2
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,15,5,175,69.5,Salmon,0,0,0,0,1,1,0,0,0,0,0,0,0,0,2
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,16,5,199,87.2,Salmon,0,0,0,0,1,0,0,0,1,0,0,0,0,0,2
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,17,5,221,111.3,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,18,5,249,162.1,Salmon,0,0,0,0,0,1,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,19,5,199,88.9,Salmon,0,0,0,0,0,0,0,0,1,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,20,5,188,76.9,Salmon,0,0,0,0,2,0,0,0,0,0,0,0,0,0,2
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,21,5,199,74.6,Salmon,0,0,0,0,1,1,0,0,0,0,0,0,0,0,2
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,22,5,226,120.3,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,23,5,204,88.4,Salmon,0,0,0,0,0,0,0,0,1,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,24,5,198,93,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,25,5,185,70.4,Salmon,2,0,0,0,0,0,0,0,0,0,0,0,0,0,2
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,26,5,189,65.4,Salmon,0,0,0,0,0,0,0,0,1,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,27,5,209,93.2,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,28,5,186,76.3,Salmon,0,0,0,0,0,1,0,0,1,0,0,0,0,0,2
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,29,5,229,121.3,Salmon,0,0,0,0,2,0,0,0,0,0,0,0,0,0,2
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,30,5,194,82.3,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,31,5,176,73.4,Salmon,0,0,0,0,1,0,0,0,2,0,0,0,0,0,3
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,32,5,197,85,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,33,5,180,59.8,Salmon,0,0,0,0,1,0,0,0,1,0,0,0,0,0,2
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,34,5,201,93.6,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,35,5,237,144.5,Salmon,0,1,0,0,1,1,0,0,1,0,0,0,0,0,4
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,36,5,197,95.4,Salmon,0,0,0,0,1,0,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,37,5,194,91.8,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,38,5,241,129.1,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,39,5,199,80.5,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,40,5,207,87.3,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,41,5,224,117.4,Salmon,0,0,0,0,1,1,0,0,1,0,0,0,0,0,3
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,42,5,214,106.6,Salmon,0,0,0,0,0,1,0,0,0,1,0,0,0,0,2
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,43,5,203,104.3,Salmon,0,0,0,0,1,0,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,44,5,199,95.7,Salmon,0,0,0,0,0,0,0,0,1,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,45,5,238,156.6,Salmon,0,0,0,0,0,1,0,0,0,1,0,0,0,0,2
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,46,5,203,103.6,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,47,5,216,129.3,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,48,5,228,136.1,Salmon,0,0,0,0,1,0,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,49,5,180,73,Salmon,0,0,0,1,0,0,0,0,1,0,0,0,0,0,2
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,50,5,199,90.9,Salmon,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,1,6,138,150.1,Salmon,0,0,0,0,0,1,0,0,1,0,0,0,0,0,2
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,2,6,195,76.7,Salmon,0,0,0,0,1,0,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,3,6,205,91.5,Salmon,0,0,0,0,0,0,0,0,1,1,0,0,0,0,2
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,4,6,188,74.9,Salmon,0,0,0,0,2,0,0,0,1,0,0,0,0,0,3
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,5,6,211,91.6,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,6,6,178,66.3,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,7,6,200,102.2,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,8,6,241,151.8,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,9,6,215,127.6,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,10,6,196,86,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,11,6,174,67.3,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,12,6,227,127,Salmon,0,0,0,1,0,0,2,0,1,0,0,0,0,0,4
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,13,6,187,81.9,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,14,6,168,52.7,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,15,6,174,66.5,Salmon,0,0,0,0,0,0,0,0,1,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,16,6,187,59.6,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,17,6,190,81.4,Salmon,0,0,0,0,1,0,0,0,0,1,0,0,0,0,2
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,18,6,194,93.9,Salmon,0,0,0,0,1,0,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,19,6,181,77.3,Salmon,0,3,0,0,0,3,0,1,2,0,0,0,0,0,9
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,20,6,183,52.7,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,21,6,199,90.6,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,22,6,173,56.8,Salmon,0,0,0,0,0,0,0,1,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,23,6,205,102.5,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,24,6,190,89.2,Salmon,0,0,0,0,0,0,0,0,1,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,25,6,199,93.9,Salmon,0,0,0,0,2,0,0,0,1,0,0,0,0,0,3
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,26,6,188,79.4,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,27,6,189,78.3,Salmon,0,0,0,0,0,0,0,0,1,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,28,6,188,66.9,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,29,6,188,76.6,Salmon,0,0,0,0,1,0,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,30,6,179,65.8,Salmon,0,0,0,0,0,1,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,31,6,191,88.1,Salmon,0,0,0,0,0,0,0,0,1,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,32,6,205,95.3,Salmon,0,0,0,0,2,0,0,0,1,0,0,0,0,0,3
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,33,6,189,102.9,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,1,8,0,0,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,2,8,0,0,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,3,8,0,0,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,4,8,0,0,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,5,8,0,0,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,6,8,0,0,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,7,8,0,0,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,8,8,0,0,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,9,8,0,0,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,10,8,0,0,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,11,8,0,0,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,12,8,0,0,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,13,8,0,0,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,14,8,0,0,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,15,8,0,0,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,16,8,0,0,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,17,8,0,0,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,18,8,0,0,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,19,8,0,0,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,20,8,0,0,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,21,8,0,0,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,22,8,0,0,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,23,8,0,0,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,24,8,0,0,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,25,8,0,0,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,26,8,0,0,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,27,8,0,0,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,28,8,0,0,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,29,8,0,0,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,30,8,0,0,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,31,8,0,0,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,32,8,0,0,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,33,8,0,0,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,34,8,0,0,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,35,8,0,0,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,36,8,0,0,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,37,8,0,0,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,38,8,0,0,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,39,8,0,0,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,40,8,0,0,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,41,8,0,0,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,42,8,0,0,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,43,8,0,0,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,44,8,0,0,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,45,8,0,0,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,46,8,0,0,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,47,8,0,0,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,48,8,0,0,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,49,8,0,0,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,50,8,0,0,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,1,9,208,92.9,Salmon,0,0,0,0,0,2,1,0,0,0,0,0,0,0,3
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,2,9,188,79.9,Salmon,0,0,0,0,4,1,0,0,1,0,0,0,0,0,6
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,3,9,198,79.3,Salmon,0,0,0,0,0,1,0,0,1,1,0,0,0,0,3
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,4,9,204,99.5,Salmon,0,0,0,0,0,2,0,0,1,0,0,0,0,0,3
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,5,9,156,52.5,Salmon,0,0,0,0,0,0,0,0,0,1,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,6,9,229,136.2,Salmon,0,0,0,0,1,1,0,0,1,0,0,0,0,0,3
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,7,9,198,88,Salmon,0,0,0,0,0,4,0,0,1,0,0,0,0,0,5
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,8,9,174,71.1,Salmon,0,0,0,0,0,1,0,2,0,0,0,0,0,0,3
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,9,9,164,59.1,Salmon,0,0,0,0,1,1,0,0,1,0,0,0,0,0,3
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,10,9,184,84.1,Salmon,0,0,0,0,0,1,0,0,2,1,0,0,0,0,4
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,11,9,180,66.8,Salmon,0,0,0,0,0,1,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,12,9,185,79.5,Salmon,0,0,0,0,0,1,0,0,0,1,0,0,0,0,2
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,13,9,183,57.8,Salmon,0,0,0,0,0,1,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,14,9,199,89.3,Salmon,0,0,0,0,1,0,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,15,9,180,65.6,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,16,9,190,83.9,Salmon,1,0,0,0,0,0,0,1,1,0,0,0,0,0,3
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,17,9,215,102,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,18,9,177,92.2,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,19,9,183,82.7,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,20,9,179,70.3,Salmon,0,0,1,0,0,0,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,21,9,202,94.1,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,22,9,201,89,Salmon,0,0,0,0,0,2,0,0,0,0,0,0,0,0,2
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,23,9,165,59.2,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,24,9,209,88.3,Salmon,0,0,0,0,0,0,0,0,1,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,25,9,205,107.3,Salmon,0,0,0,0,0,1,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,26,9,210,107.6,Salmon,0,0,0,0,2,0,0,0,0,0,0,0,0,0,2
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,27,9,210,126.4,Salmon,0,0,0,0,0,1,0,0,1,0,0,0,0,0,2
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,28,9,230,131.4,Salmon,0,0,0,0,2,0,0,0,1,0,0,0,0,0,3
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,29,9,211,147.2,Salmon,0,0,0,0,1,3,0,1,1,0,0,0,0,0,6
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,30,9,180,78.9,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,31,9,180,91.7,Salmon,0,0,0,0,1,0,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,32,9,215,116.5,Salmon,0,0,0,0,0,1,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,33,9,202,126.9,Salmon,0,0,0,0,0,1,0,0,1,1,0,0,0,0,3
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,34,9,228,158.4,Salmon,0,0,0,0,0,3,0,0,1,0,0,0,0,0,4
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,35,9,235,132.3,Salmon,0,0,0,0,0,0,0,0,3,0,0,0,0,0,3
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,36,9,175,72.3,Salmon,0,0,0,0,1,0,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,37,9,180,112.13,Salmon,0,0,0,0,0,1,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,38,9,210,145.2,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,39,9,205,127.5,Salmon,0,0,0,0,0,1,0,0,4,0,0,0,0,0,5
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,40,9,162,77.9,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,41,9,222,133.4,Salmon,0,0,0,0,0,1,0,0,1,1,0,0,0,0,3
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,42,9,208,94.7,Salmon,0,0,0,0,1,1,0,0,0,0,0,0,0,0,2
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,43,9,160,69.8,Salmon,0,0,0,0,0,1,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,44,9,191,86.9,Salmon,0,0,0,0,0,0,0,1,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,45,9,200,110.1,Salmon,0,0,0,0,0,0,0,1,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,46,9,187,88.9,Salmon,0,0,0,0,0,1,0,0,0,0,0,0,0,0,1
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,47,9,185,101.9,Salmon,0,0,1,0,1,0,0,0,0,0,0,0,0,0,2
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,48,9,190,86.1,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,49,9,195,77.6,Salmon,0,0,0,0,2,1,0,0,1,0,0,0,0,0,4
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,50,9,220,129.5,Salmon,0,0,0,0,2,0,0,0,1,0,0,0,0,0,3
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,1,10,0,0,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,2,10,0,0,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,3,10,0,0,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,4,10,0,0,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,5,10,0,0,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,6,10,0,0,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,7,10,0,0,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,8,10,0,0,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,9,10,0,0,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,10,10,0,0,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,11,10,0,0,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,12,10,0,0,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,13,10,0,0,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,14,10,0,0,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,15,10,0,0,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,16,10,0,0,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,17,10,0,0,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,18,10,0,0,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,19,10,0,0,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,20,10,0,0,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,21,10,0,0,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,22,10,0,0,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,23,10,0,0,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,24,10,0,0,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,25,10,0,0,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,26,10,0,0,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,27,10,0,0,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,28,10,0,0,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,29,10,0,0,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,30,10,0,0,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,31,10,0,0,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,32,10,0,0,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,33,10,0,0,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,34,10,0,0,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,35,10,0,0,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,36,10,0,0,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,37,10,0,0,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,38,10,0,0,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,39,10,0,0,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,40,10,0,0,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,41,10,0,0,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,42,10,0,0,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,43,10,0,0,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,44,10,0,0,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,45,10,0,0,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,46,10,0,0,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,47,10,0,0,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,48,10,0,0,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,49,10,0,0,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
Loch Linnhe Sea Lice Settlement Experiment,09/10/2013,15/10/2013,NA,50,10,0,0,Salmon,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0


==> data/fitting/fitting-summary-autumn.tsv <==
filename	column	cage	yyyy	season	nfish	duration	density	beta0	beta1	gamma	dist
data/linnhe/cage_1_2011-11-09.tsv	count	1	2011	autumn	1	336.0	0.1	0.0020521925184624236	0.02179033195988197	0.13495492554549057	0.01699897891457869
data/linnhe/cage_6_2013-10-15.tsv	count	6	2013	autumn	33	312.0	0.1	0.048438061374113814	0.012314969366916695	0.04789204586134525	0.5547030251429065
data/linnhe/cage_3B_2011-11-09.tsv	count	3B	2011	autumn	34	336.0	0.1	0.10	0.30	0.01	18.27535255558807
data/linnhe/cage_1_2013-10-15.tsv	count	1	2013	autumn	41	312.0	0.1	0.0055565819992284176	0.011212498895909228	0.000616330786576462	0.23468221296125238
data/linnhe/cage_6_2011-11-09.tsv	count	6	2011	autumn	42	336.0	0.1	0.004293791393513823	0.033258470654864244	0.005448779359908608	0.6769882745033423
data/linnhe/cage_3B_2012-10-19.tsv	count	3B	2012	autumn	45	384.0	0.1	0.018053070872770263	0.005559885645527694	0.03799792797071432	0.23049238499993396
data/linnhe/cage_2_2013-10-15.tsv	count	2	2013	autumn	46	312.0	0.1	0.020969765677383245	0.026720004871831585	0.004170085801250966	0.23184777098959625
data/linnhe/cage_5_2011-11-09.tsv	count	5	2011	autumn	47	336.0	0.1	0.02	0.02	0.01	3.9843632078570588
data/linnhe/cage_4_2011-11-09.tsv	count	4	2011	autumn	48	336.0	0.1	0.02	0.02	0.01	0.4312626137192721
data/linnhe/cage_10_2011-11-09.tsv	count	10	2011	autumn	50	336.0	0.1	0.02	0.02	0.01	9.549469907474297
data/linnhe/cage_10_2012-10-19.tsv	count	10	2012	autumn	50	384.0	0.1	0.015268927961405186	0.0094780382515381	0.03937850718773047	0.2627707613213276
data/linnhe/cage_10_2013-10-15.tsv	count	10	2013	autumn	50	312.0	0.1	0.006745619129075281	0.018707824959513144	0.03861543425571605	0.18872286276107086
data/linnhe/cage_1_2012-10-19.tsv	count	1	2012	autumn	50	384.0	0.1	0.015268927961573916	0.00947803826043875	0.039378507190945426	0.30277076640101475
data/linnhe/cage_2_2011-11-09.tsv	count	2	2011	autumn	50	336.0	0.1	0.017238041330891317	0.022323058080357797	0.011895298747757792	0.08723613029776064
data/linnhe/cage_2_2012-10-19.tsv	count	2	2012	autumn	50	384.0	0.1	0.015268927961405186	0.0094780382515381	0.03937850718773047	0.24277076132132758
data/linnhe/cage_4_2012-10-19.tsv	count	4	2012	autumn	50	384.0	0.1	0.015268927961405186	0.0094780382515381	0.03937850718773047	0.2627707613213276
data/linnhe/cage_4_2013-10-15.tsv	count	4	2013	autumn	50	312.0	0.1	0.07666029172360146	0.05821379380094127	0.041711626175883705	0.10234372063724323
data/linnhe/cage_5_2012-10-19.tsv	count	5	2012	autumn	50	384.0	0.1	0.015268927961573916	0.00947803826043875	0.039378507190945426	0.32277076640101476
data/linnhe/cage_5_2013-10-15.tsv	count	5	2013	autumn	50	312.0	0.1	0.0897811687320566	0.09807942899045956	0.09105400862016444	0.1460268012047865
data/linnhe/cage_6_2012-10-19.tsv	count	6	2012	autumn	50	384.0	0.1	0.006900760669530218	0.018729883450235494	0.03868776985342513	0.1920781641940037
data/linnhe/cage_8_2011-11-09.tsv	count	8	2011	autumn	50	336.0	0.1	0.02	0.02	0.01	13.609470517887923
data/linnhe/cage_8_2012-10-19.tsv	count	8	2012	autumn	50	384.0	0.1	0.015268927961573916	0.00947803826043875	0.039378507190945426	0.32277076640101476
data/linnhe/cage_8_2013-10-15.tsv	count	8	2013	autumn	50	312.0	0.1	0.006745619129075281	0.018707824959513144	0.03861543425571605	0.18872286276107086
data/linnhe/cage_9_2011-11-09.tsv	count	9	2011	autumn	50	336.0	0.1	0.014541131800777294	0.021735454488867843	0.007665719173650942	0.33846392879809895
data/linnhe/cage_9_2012-10-19.tsv	count	9	2012	autumn	50	384.0	0.1	0.021352341401101645	0.03723986264952748	0.053500585221887505	0.0186167979552595
data/linnhe/cage_9_2013-10-15.tsv	count	9	2013	autumn	50	312.0	0.1	0.02	0.02	0.01	0.2809700116362446


==> data/fitting/fitting-summary-spring.tsv <==
filename	column	cage	yyyy	season	nfish	duration	density	beta0	beta1	gamma	dist
data/linnhe/cage_3B_2012-05-17.tsv	count	3B	2012	spring	1	384.0	0.1	0.00765067913665275	0.02092547089123228	0.03903152052672367	0.20987519655667086
data/linnhe/cage_10_2012-05-17.tsv	count	10	2012	spring	5	384.0	0.1	0.006887455031367161	0.018716886071027044	0.03868111206597222	0.19178304594672635
data/linnhe/cage_4_2012-05-17.tsv	count	4	2012	spring	19	384.0	0.1	0.017048649567876963	0.007452656318057003	0.03881050335214594	0.19269313266398536
data/linnhe/cage_6_2012-05-17.tsv	count	6	2012	spring	25	384.0	0.1	0.006884145332775097	0.01871925136490127	0.03867970441848952	0.1917139305506761
data/linnhe/cage_1_2012-05-17.tsv	count	1	2012	spring	30	384.0	0.1	0.006884026758396181	0.01871505421912163	0.038679462451652324	0.19170814515520196
data/linnhe/cage_8_2012-05-17.tsv	count	8	2012	spring	30	384.0	0.1	0.006884026758396181	0.01871505421912163	0.038679462451652324	0.19170814515520196
data/linnhe/cage_5_2012-05-17.tsv	count	5	2012	spring	31	384.0	0.1	0.015410248587699023	0.009371763645154112	0.03936266643560856	0.31206069006624404
data/linnhe/cage_2_2012-05-17.tsv	count	2	2012	spring	33	384.0	0.1	0.015410157707995323	0.00937153354499806	0.039362568940735136	0.2837103719103482
data/linnhe/cage_2_2011-05-27.tsv	count	2	2011	spring	39	360.0	0.1	0.015296326631955516	0.009321847129357304	0.03932650532143123	0.23990383575568197
data/linnhe/cage_5_2011-05-27.tsv	count	5	2011	spring	47	360.0	0.1	0.02290248659834681	0.014970470683790968	0.043959505676529495	0.009699381902013582
data/linnhe/cage_3B_2011-05-27.tsv	count	3B	2011	spring	48	360.0	0.1	0.01529586889764514	0.009321386202614527	0.03932626406803543	0.21745500115883398
data/linnhe/cage_9_2012-05-17.tsv	count	9	2012	spring	50	384.0	0.1	0.01704887761942446	0.007452607059157991	0.03881050525993903	0.25860908183402986


==> data/fitting/fitting-summary.tsv <==
filename	column	cage	yyyy	season	nfish	duration	density	beta0	beta1	gamma	dist
data/linnhe/cage_1_2011-11-09.tsv	count	1	2011	autumn	1	336.0	0.1	0.0020521925184624236	0.02179033195988197	0.13495492554549057	0.01699897891457869
data/linnhe/cage_3B_2012-05-17.tsv	count	3B	2012	spring	1	384.0	0.1	0.00765067913665275	0.02092547089123228	0.03903152052672367	0.20987519655667086
data/linnhe/cage_10_2012-05-17.tsv	count	10	2012	spring	5	384.0	0.1	0.006887455031367161	0.018716886071027044	0.03868111206597222	0.19178304594672635
data/linnhe/cage_4_2012-05-17.tsv	count	4	2012	spring	19	384.0	0.1	0.017048649567876963	0.007452656318057003	0.03881050335214594	0.19269313266398536
data/linnhe/cage_6_2012-05-17.tsv	count	6	2012	spring	25	384.0	0.1	0.006884145332775097	0.01871925136490127	0.03867970441848952	0.1917139305506761
data/linnhe/cage_1_2012-05-17.tsv	count	1	2012	spring	30	384.0	0.1	0.006884026758396181	0.01871505421912163	0.038679462451652324	0.19170814515520196
data/linnhe/cage_8_2012-05-17.tsv	count	8	2012	spring	30	384.0	0.1	0.006884026758396181	0.01871505421912163	0.038679462451652324	0.19170814515520196
data/linnhe/cage_5_2012-05-17.tsv	count	5	2012	spring	31	384.0	0.1	0.015410248587699023	0.009371763645154112	0.03936266643560856	0.31206069006624404
data/linnhe/cage_2_2012-05-17.tsv	count	2	2012	spring	33	384.0	0.1	0.015410157707995323	0.00937153354499806	0.039362568940735136	0.2837103719103482
data/linnhe/cage_6_2013-10-15.tsv	count	6	2013	autumn	33	312.0	0.1	0.048438061374113814	0.012314969366916695	0.04789204586134525	0.5547030251429065
data/linnhe/cage_3B_2011-11-09.tsv	count	3B	2011	autumn	34	336.0	0.1	0.10	0.30	0.01	18.27535255558807
data/linnhe/cage_2_2011-05-27.tsv	count	2	2011	spring	39	360.0	0.1	0.015296326631955516	0.009321847129357304	0.03932650532143123	0.23990383575568197
data/linnhe/cage_1_2013-10-15.tsv	count	1	2013	autumn	41	312.0	0.1	0.0055565819992284176	0.011212498895909228	0.000616330786576462	0.23468221296125238
data/linnhe/cage_6_2011-11-09.tsv	count	6	2011	autumn	42	336.0	0.1	0.004293791393513823	0.033258470654864244	0.005448779359908608	0.6769882745033423
data/linnhe/cage_3B_2012-10-19.tsv	count	3B	2012	autumn	45	384.0	0.1	0.018053070872770263	0.005559885645527694	0.03799792797071432	0.23049238499993396
data/linnhe/cage_2_2013-10-15.tsv	count	2	2013	autumn	46	312.0	0.1	0.020969765677383245	0.026720004871831585	0.004170085801250966	0.23184777098959625
data/linnhe/cage_5_2011-05-27.tsv	count	5	2011	spring	47	360.0	0.1	0.02290248659834681	0.014970470683790968	0.043959505676529495	0.009699381902013582
data/linnhe/cage_5_2011-11-09.tsv	count	5	2011	autumn	47	336.0	0.1	0.02	0.02	0.01	3.9843632078570588
data/linnhe/cage_3B_2011-05-27.tsv	count	3B	2011	spring	48	360.0	0.1	0.01529586889764514	0.009321386202614527	0.03932626406803543	0.21745500115883398
data/linnhe/cage_4_2011-11-09.tsv	count	4	2011	autumn	48	336.0	0.1	0.02	0.02	0.01	0.4312626137192721
data/linnhe/cage_10_2011-11-09.tsv	count	10	2011	autumn	50	336.0	0.1	0.02	0.02	0.01	9.549469907474297
data/linnhe/cage_10_2012-10-19.tsv	count	10	2012	autumn	50	384.0	0.1	0.015268927961405186	0.0094780382515381	0.03937850718773047	0.2627707613213276
data/linnhe/cage_10_2013-10-15.tsv	count	10	2013	autumn	50	312.0	0.1	0.006745619129075281	0.018707824959513144	0.03861543425571605	0.18872286276107086
data/linnhe/cage_1_2012-10-19.tsv	count	1	2012	autumn	50	384.0	0.1	0.015268927961573916	0.00947803826043875	0.039378507190945426	0.30277076640101475
data/linnhe/cage_2_2011-11-09.tsv	count	2	2011	autumn	50	336.0	0.1	0.017238041330891317	0.022323058080357797	0.011895298747757792	0.08723613029776064
data/linnhe/cage_2_2012-10-19.tsv	count	2	2012	autumn	50	384.0	0.1	0.015268927961405186	0.0094780382515381	0.03937850718773047	0.24277076132132758
data/linnhe/cage_4_2012-10-19.tsv	count	4	2012	autumn	50	384.0	0.1	0.015268927961405186	0.0094780382515381	0.03937850718773047	0.2627707613213276
data/linnhe/cage_4_2013-10-15.tsv	count	4	2013	autumn	50	312.0	0.1	0.07666029172360146	0.05821379380094127	0.041711626175883705	0.10234372063724323
data/linnhe/cage_5_2012-10-19.tsv	count	5	2012	autumn	50	384.0	0.1	0.015268927961573916	0.00947803826043875	0.039378507190945426	0.32277076640101476
data/linnhe/cage_5_2013-10-15.tsv	count	5	2013	autumn	50	312.0	0.1	0.0897811687320566	0.09807942899045956	0.09105400862016444	0.1460268012047865
data/linnhe/cage_6_2012-10-19.tsv	count	6	2012	autumn	50	384.0	0.1	0.006900760669530218	0.018729883450235494	0.03868776985342513	0.1920781641940037
data/linnhe/cage_8_2011-11-09.tsv	count	8	2011	autumn	50	336.0	0.1	0.02	0.02	0.01	13.609470517887923
data/linnhe/cage_8_2012-10-19.tsv	count	8	2012	autumn	50	384.0	0.1	0.015268927961573916	0.00947803826043875	0.039378507190945426	0.32277076640101476
data/linnhe/cage_8_2013-10-15.tsv	count	8	2013	autumn	50	312.0	0.1	0.006745619129075281	0.018707824959513144	0.03861543425571605	0.18872286276107086
data/linnhe/cage_9_2011-11-09.tsv	count	9	2011	autumn	50	336.0	0.1	0.014541131800777294	0.021735454488867843	0.007665719173650942	0.33846392879809895
data/linnhe/cage_9_2012-05-17.tsv	count	9	2012	spring	50	384.0	0.1	0.01704887761942446	0.007452607059157991	0.03881050525993903	0.25860908183402986
data/linnhe/cage_9_2012-10-19.tsv	count	9	2012	autumn	50	384.0	0.1	0.021352341401101645	0.03723986264952748	0.053500585221887505	0.0186167979552595
data/linnhe/cage_9_2013-10-15.tsv	count	9	2013	autumn	50	312.0	0.1	0.02	0.02	0.01	0.2809700116362446


==> data/histograms/hist_10_2011-11-09.tsv <==
count	p
0	0.0
1	0.0
2	0.06
3	0.02
4	0.06
5	0.06
6	0.02
7	0.04
8	0.06
9	0.06
10	0.12
11	0.06
12	0.02
13	0.04
14	0.1
15	0.0
16	0.1
17	0.02
18	0.04
19	0.04
20	0.0
21	0.02
22	0.02
23	0.0
24	0.02
25	0.0
26	0.0
27	0.0
28	0.02


==> data/histograms/hist_10_2012-05-17.tsv <==
count	p
0	1.0


==> data/histograms/hist_10_2012-10-19.tsv <==
count	p
0	0.92
1	0.08


==> data/histograms/hist_10_2013-10-15.tsv <==
count	p
0	1.0


==> data/histograms/hist_1_2011-11-09.tsv <==
count	p
0	1.0


==> data/histograms/hist_1_2012-05-17.tsv <==
count	p
0	1.0


==> data/histograms/hist_1_2012-10-19.tsv <==
count	p
0	0.96
1	0.04


==> data/histograms/hist_1_2013-10-15.tsv <==
count	p
0	0.1951219512195122
1	0.0975609756097561
2	0.2926829268292683
3	0.12195121951219512
4	0.12195121951219512
5	0.0975609756097561
6	0.024390243902439025
7	0.024390243902439025
8	0.0
9	0.0
10	0.024390243902439025


==> data/histograms/hist_2_2011-05-27.tsv <==
count	p
0	0.8974358974358975
1	0.10256410256410256


==> data/histograms/hist_2_2011-11-09.tsv <==
count	p
0	0.2
1	0.26
2	0.28
3	0.14
4	0.12


==> data/histograms/hist_2_2012-05-17.tsv <==
count	p
0	0.9393939393939394
1	0.06060606060606061


==> data/histograms/hist_2_2012-10-19.tsv <==
count	p
0	0.9
1	0.1


==> data/histograms/hist_2_2013-10-15.tsv <==
count	p
0	0.021739130434782608
1	0.06521739130434782
2	0.08695652173913043
3	0.2391304347826087
4	0.06521739130434782
5	0.21739130434782608
6	0.08695652173913043
7	0.13043478260869565
8	0.021739130434782608
9	0.043478260869565216
10	0.021739130434782608


==> data/histograms/hist_3B_2011-05-27.tsv <==
count	p
0	0.875
1	0.125


==> data/histograms/hist_3B_2011-11-09.tsv <==
count	p
0	0.0
1	0.0
2	0.0
3	0.0
4	0.0
5	0.0
6	0.0
7	0.0
8	0.0
9	0.029411764705882353
10	0.058823529411764705
11	0.0
12	0.058823529411764705
13	0.029411764705882353
14	0.029411764705882353
15	0.058823529411764705
16	0.11764705882352941
17	0.029411764705882353
18	0.08823529411764706
19	0.058823529411764705
20	0.0
21	0.029411764705882353
22	0.029411764705882353
23	0.058823529411764705
24	0.08823529411764706
25	0.029411764705882353
26	0.0
27	0.058823529411764705
28	0.0
29	0.029411764705882353
30	0.0
31	0.0
32	0.029411764705882353
33	0.029411764705882353
34	0.029411764705882353
35	0.0
36	0.029411764705882353


==> data/histograms/hist_3B_2012-05-17.tsv <==
count	p
0	1.0


==> data/histograms/hist_3B_2012-10-19.tsv <==
count	p
0	0.8888888888888888
1	0.08888888888888889
2	0.022222222222222223


==> data/histograms/hist_4_2011-11-09.tsv <==
count	p
0	0.22916666666666666
1	0.20833333333333334
2	0.16666666666666666
3	0.14583333333333334
4	0.14583333333333334
5	0.0625
6	0.0
7	0.041666666666666664


==> data/histograms/hist_4_2012-05-17.tsv <==
count	p
0	0.8421052631578947
1	0.10526315789473684
2	0.05263157894736842


==> data/histograms/hist_4_2012-10-19.tsv <==
count	p
0	0.92
1	0.08


==> data/histograms/hist_4_2013-10-15.tsv <==
count	p
0	0.2
1	0.42
2	0.2
3	0.1
4	0.06
5	0.0
6	0.02


==> data/histograms/hist_5_2011-05-27.tsv <==
count	p
0	0.6170212765957447
1	0.3191489361702128
2	0.06382978723404255


==> data/histograms/hist_5_2011-11-09.tsv <==
count	p
0	0.06382978723404255
1	0.02127659574468085
2	0.0425531914893617
3	0.0425531914893617
4	0.2127659574468085
5	0.10638297872340426
6	0.0851063829787234
7	0.10638297872340426
8	0.1276595744680851
9	0.0851063829787234
10	0.0425531914893617
11	0.0
12	0.02127659574468085
13	0.02127659574468085
14	0.02127659574468085


==> data/histograms/hist_5_2012-05-17.tsv <==
count	p
0	0.967741935483871
1	0.03225806451612903


==> data/histograms/hist_5_2012-10-19.tsv <==
count	p
0	0.98
1	0.02


==> data/histograms/hist_5_2013-10-15.tsv <==
count	p
0	0.38
1	0.24
2	0.32
3	0.04
4	0.02


==> data/histograms/hist_6_2011-11-09.tsv <==
count	p
0	0.11904761904761904
1	0.2619047619047619
2	0.14285714285714285
3	0.14285714285714285
4	0.09523809523809523
5	0.047619047619047616
6	0.07142857142857142
7	0.023809523809523808
8	0.023809523809523808
9	0.0
10	0.023809523809523808
11	0.0
12	0.023809523809523808
13	0.0
14	0.0
15	0.023809523809523808


==> data/histograms/hist_6_2012-05-17.tsv <==
count	p
0	1.0


==> data/histograms/hist_6_2012-10-19.tsv <==
count	p
0	1.0


==> data/histograms/hist_6_2013-10-15.tsv <==
count	p
0	0.48484848484848486
1	0.2727272727272727
2	0.09090909090909091
3	0.09090909090909091
4	0.030303030303030304
5	0.0
6	0.0
7	0.0
8	0.0
9	0.030303030303030304


==> data/histograms/hist_8_2011-11-09.tsv <==
count	p
0	0.0
1	0.0
2	0.02
3	0.0
4	0.02
5	0.06
6	0.0
7	0.1
8	0.04
9	0.02
10	0.02
11	0.04
12	0.06
13	0.04
14	0.04
15	0.02
16	0.06
17	0.08
18	0.06
19	0.06
20	0.06
21	0.04
22	0.02
23	0.0
24	0.02
25	0.02
26	0.0
27	0.02
28	0.0
29	0.0
30	0.02
31	0.02
32	0.0
33	0.0
34	0.02
35	0.0
36	0.0
37	0.02


==> data/histograms/hist_8_2012-05-17.tsv <==
count	p
0	1.0


==> data/histograms/hist_8_2012-10-19.tsv <==
count	p
0	0.98
1	0.02


==> data/histograms/hist_8_2013-10-15.tsv <==
count	p
0	1.0


==> data/histograms/hist_9_2011-11-09.tsv <==
count	p
0	0.12
1	0.28
2	0.16
3	0.1
4	0.18
5	0.04
6	0.12


==> data/histograms/hist_9_2012-05-17.tsv <==
count	p
0	0.92
1	0.06
2	0.02


==> data/histograms/hist_9_2012-10-19.tsv <==
count	p
0	0.64
1	0.24
2	0.1
3	0.02


==> data/histograms/hist_9_2013-10-15.tsv <==
count	p
0	0.2
1	0.3
2	0.12
3	0.24
4	0.06
5	0.04
6	0.04


==> data/linnhe/cage_10_2011-11-09.tsv <==
cage	deployment	recovery	duration	count
10	2011-10-26	2011-11-09	336.0	13
10	2011-10-26	2011-11-09	336.0	4
10	2011-10-26	2011-11-09	336.0	16
10	2011-10-26	2011-11-09	336.0	7
10	2011-10-26	2011-11-09	336.0	12
10	2011-10-26	2011-11-09	336.0	13
10	2011-10-26	2011-11-09	336.0	5
10	2011-10-26	2011-11-09	336.0	18
10	2011-10-26	2011-11-09	336.0	18
10	2011-10-26	2011-11-09	336.0	16
10	2011-10-26	2011-11-09	336.0	9
10	2011-10-26	2011-11-09	336.0	3
10	2011-10-26	2011-11-09	336.0	28
10	2011-10-26	2011-11-09	336.0	22
10	2011-10-26	2011-11-09	336.0	8
10	2011-10-26	2011-11-09	336.0	10
10	2011-10-26	2011-11-09	336.0	16
10	2011-10-26	2011-11-09	336.0	24
10	2011-10-26	2011-11-09	336.0	17
10	2011-10-26	2011-11-09	336.0	21
10	2011-10-26	2011-11-09	336.0	6
10	2011-10-26	2011-11-09	336.0	10
10	2011-10-26	2011-11-09	336.0	10
10	2011-10-26	2011-11-09	336.0	19
10	2011-10-26	2011-11-09	336.0	19
10	2011-10-26	2011-11-09	336.0	10
10	2011-10-26	2011-11-09	336.0	14
10	2011-10-26	2011-11-09	336.0	8
10	2011-10-26	2011-11-09	336.0	2
10	2011-10-26	2011-11-09	336.0	4
10	2011-10-26	2011-11-09	336.0	14
10	2011-10-26	2011-11-09	336.0	16
10	2011-10-26	2011-11-09	336.0	2
10	2011-10-26	2011-11-09	336.0	14
10	2011-10-26	2011-11-09	336.0	7
10	2011-10-26	2011-11-09	336.0	14
10	2011-10-26	2011-11-09	336.0	8
10	2011-10-26	2011-11-09	336.0	16
10	2011-10-26	2011-11-09	336.0	9
10	2011-10-26	2011-11-09	336.0	4
10	2011-10-26	2011-11-09	336.0	5
10	2011-10-26	2011-11-09	336.0	2
10	2011-10-26	2011-11-09	336.0	14
10	2011-10-26	2011-11-09	336.0	11
10	2011-10-26	2011-11-09	336.0	10
10	2011-10-26	2011-11-09	336.0	10
10	2011-10-26	2011-11-09	336.0	11
10	2011-10-26	2011-11-09	336.0	9
10	2011-10-26	2011-11-09	336.0	5
10	2011-10-26	2011-11-09	336.0	11


==> data/linnhe/cage_10_2012-05-17.tsv <==
cage	deployment	recovery	duration	count
10	2012-05-01	2012-05-17	384.0	0
10	2012-05-01	2012-05-17	384.0	0
10	2012-05-01	2012-05-17	384.0	0
10	2012-05-01	2012-05-17	384.0	0
10	2012-05-01	2012-05-17	384.0	0


==> data/linnhe/cage_10_2012-10-19.tsv <==
cage	deployment	recovery	duration	count
10	2012-10-03	2012-10-19	384.0	1
10	2012-10-03	2012-10-19	384.0	0
10	2012-10-03	2012-10-19	384.0	1
10	2012-10-03	2012-10-19	384.0	0
10	2012-10-03	2012-10-19	384.0	0
10	2012-10-03	2012-10-19	384.0	0
10	2012-10-03	2012-10-19	384.0	0
10	2012-10-03	2012-10-19	384.0	0
10	2012-10-03	2012-10-19	384.0	0
10	2012-10-03	2012-10-19	384.0	1
10	2012-10-03	2012-10-19	384.0	0
10	2012-10-03	2012-10-19	384.0	0
10	2012-10-03	2012-10-19	384.0	0
10	2012-10-03	2012-10-19	384.0	0
10	2012-10-03	2012-10-19	384.0	0
10	2012-10-03	2012-10-19	384.0	0
10	2012-10-03	2012-10-19	384.0	0
10	2012-10-03	2012-10-19	384.0	0
10	2012-10-03	2012-10-19	384.0	0
10	2012-10-03	2012-10-19	384.0	0
10	2012-10-03	2012-10-19	384.0	1
10	2012-10-03	2012-10-19	384.0	0
10	2012-10-03	2012-10-19	384.0	0
10	2012-10-03	2012-10-19	384.0	0
10	2012-10-03	2012-10-19	384.0	0
10	2012-10-03	2012-10-19	384.0	0
10	2012-10-03	2012-10-19	384.0	0
10	2012-10-03	2012-10-19	384.0	0
10	2012-10-03	2012-10-19	384.0	0
10	2012-10-03	2012-10-19	384.0	0
10	2012-10-03	2012-10-19	384.0	0
10	2012-10-03	2012-10-19	384.0	0
10	2012-10-03	2012-10-19	384.0	0
10	2012-10-03	2012-10-19	384.0	0
10	2012-10-03	2012-10-19	384.0	0
10	2012-10-03	2012-10-19	384.0	0
10	2012-10-03	2012-10-19	384.0	0
10	2012-10-03	2012-10-19	384.0	0
10	2012-10-03	2012-10-19	384.0	0
10	2012-10-03	2012-10-19	384.0	0
10	2012-10-03	2012-10-19	384.0	0
10	2012-10-03	2012-10-19	384.0	0
10	2012-10-03	2012-10-19	384.0	0
10	2012-10-03	2012-10-19	384.0	0
10	2012-10-03	2012-10-19	384.0	0
10	2012-10-03	2012-10-19	384.0	0
10	2012-10-03	2012-10-19	384.0	0
10	2012-10-03	2012-10-19	384.0	0
10	2012-10-03	2012-10-19	384.0	0
10	2012-10-03	2012-10-19	384.0	0


==> data/linnhe/cage_10_2013-10-15.tsv <==
cage	deployment	recovery	duration	count
10	2013-10-02	2013-10-15	312.0	0
10	2013-10-02	2013-10-15	312.0	0
10	2013-10-02	2013-10-15	312.0	0
10	2013-10-02	2013-10-15	312.0	0
10	2013-10-02	2013-10-15	312.0	0
10	2013-10-02	2013-10-15	312.0	0
10	2013-10-02	2013-10-15	312.0	0
10	2013-10-02	2013-10-15	312.0	0
10	2013-10-02	2013-10-15	312.0	0
10	2013-10-02	2013-10-15	312.0	0
10	2013-10-02	2013-10-15	312.0	0
10	2013-10-02	2013-10-15	312.0	0
10	2013-10-02	2013-10-15	312.0	0
10	2013-10-02	2013-10-15	312.0	0
10	2013-10-02	2013-10-15	312.0	0
10	2013-10-02	2013-10-15	312.0	0
10	2013-10-02	2013-10-15	312.0	0
10	2013-10-02	2013-10-15	312.0	0
10	2013-10-02	2013-10-15	312.0	0
10	2013-10-02	2013-10-15	312.0	0
10	2013-10-02	2013-10-15	312.0	0
10	2013-10-02	2013-10-15	312.0	0
10	2013-10-02	2013-10-15	312.0	0
10	2013-10-02	2013-10-15	312.0	0
10	2013-10-02	2013-10-15	312.0	0
10	2013-10-02	2013-10-15	312.0	0
10	2013-10-02	2013-10-15	312.0	0
10	2013-10-02	2013-10-15	312.0	0
10	2013-10-02	2013-10-15	312.0	0
10	2013-10-02	2013-10-15	312.0	0
10	2013-10-02	2013-10-15	312.0	0
10	2013-10-02	2013-10-15	312.0	0
10	2013-10-02	2013-10-15	312.0	0
10	2013-10-02	2013-10-15	312.0	0
10	2013-10-02	2013-10-15	312.0	0
10	2013-10-02	2013-10-15	312.0	0
10	2013-10-02	2013-10-15	312.0	0
10	2013-10-02	2013-10-15	312.0	0
10	2013-10-02	2013-10-15	312.0	0
10	2013-10-02	2013-10-15	312.0	0
10	2013-10-02	2013-10-15	312.0	0
10	2013-10-02	2013-10-15	312.0	0
10	2013-10-02	2013-10-15	312.0	0
10	2013-10-02	2013-10-15	312.0	0
10	2013-10-02	2013-10-15	312.0	0
10	2013-10-02	2013-10-15	312.0	0
10	2013-10-02	2013-10-15	312.0	0
10	2013-10-02	2013-10-15	312.0	0
10	2013-10-02	2013-10-15	312.0	0
10	2013-10-02	2013-10-15	312.0	0


==> data/linnhe/cage_1_2011-11-09.tsv <==
cage	deployment	recovery	duration	count
1	2011-10-26	2011-11-09	336.0	0


==> data/linnhe/cage_1_2012-05-17.tsv <==
cage	deployment	recovery	duration	count
1	2012-05-01	2012-05-17	384.0	0
1	2012-05-01	2012-05-17	384.0	0
1	2012-05-01	2012-05-17	384.0	0
1	2012-05-01	2012-05-17	384.0	0
1	2012-05-01	2012-05-17	384.0	0
1	2012-05-01	2012-05-17	384.0	0
1	2012-05-01	2012-05-17	384.0	0
1	2012-05-01	2012-05-17	384.0	0
1	2012-05-01	2012-05-17	384.0	0
1	2012-05-01	2012-05-17	384.0	0
1	2012-05-01	2012-05-17	384.0	0
1	2012-05-01	2012-05-17	384.0	0
1	2012-05-01	2012-05-17	384.0	0
1	2012-05-01	2012-05-17	384.0	0
1	2012-05-01	2012-05-17	384.0	0
1	2012-05-01	2012-05-17	384.0	0
1	2012-05-01	2012-05-17	384.0	0
1	2012-05-01	2012-05-17	384.0	0
1	2012-05-01	2012-05-17	384.0	0
1	2012-05-01	2012-05-17	384.0	0
1	2012-05-01	2012-05-17	384.0	0
1	2012-05-01	2012-05-17	384.0	0
1	2012-05-01	2012-05-17	384.0	0
1	2012-05-01	2012-05-17	384.0	0
1	2012-05-01	2012-05-17	384.0	0
1	2012-05-01	2012-05-17	384.0	0
1	2012-05-01	2012-05-17	384.0	0
1	2012-05-01	2012-05-17	384.0	0
1	2012-05-01	2012-05-17	384.0	0
1	2012-05-01	2012-05-17	384.0	0


==> data/linnhe/cage_1_2012-10-19.tsv <==
cage	deployment	recovery	duration	count
1	2012-10-03	2012-10-19	384.0	0
1	2012-10-03	2012-10-19	384.0	0
1	2012-10-03	2012-10-19	384.0	0
1	2012-10-03	2012-10-19	384.0	1
1	2012-10-03	2012-10-19	384.0	0
1	2012-10-03	2012-10-19	384.0	0
1	2012-10-03	2012-10-19	384.0	0
1	2012-10-03	2012-10-19	384.0	0
1	2012-10-03	2012-10-19	384.0	0
1	2012-10-03	2012-10-19	384.0	0
1	2012-10-03	2012-10-19	384.0	0
1	2012-10-03	2012-10-19	384.0	0
1	2012-10-03	2012-10-19	384.0	0
1	2012-10-03	2012-10-19	384.0	0
1	2012-10-03	2012-10-19	384.0	1
1	2012-10-03	2012-10-19	384.0	0
1	2012-10-03	2012-10-19	384.0	0
1	2012-10-03	2012-10-19	384.0	0
1	2012-10-03	2012-10-19	384.0	0
1	2012-10-03	2012-10-19	384.0	0
1	2012-10-03	2012-10-19	384.0	0
1	2012-10-03	2012-10-19	384.0	0
1	2012-10-03	2012-10-19	384.0	0
1	2012-10-03	2012-10-19	384.0	0
1	2012-10-03	2012-10-19	384.0	0
1	2012-10-03	2012-10-19	384.0	0
1	2012-10-03	2012-10-19	384.0	0
1	2012-10-03	2012-10-19	384.0	0
1	2012-10-03	2012-10-19	384.0	0
1	2012-10-03	2012-10-19	384.0	0
1	2012-10-03	2012-10-19	384.0	0
1	2012-10-03	2012-10-19	384.0	0
1	2012-10-03	2012-10-19	384.0	0
1	2012-10-03	2012-10-19	384.0	0
1	2012-10-03	2012-10-19	384.0	0
1	2012-10-03	2012-10-19	384.0	0
1	2012-10-03	2012-10-19	384.0	0
1	2012-10-03	2012-10-19	384.0	0
1	2012-10-03	2012-10-19	384.0	0
1	2012-10-03	2012-10-19	384.0	0
1	2012-10-03	2012-10-19	384.0	0
1	2012-10-03	2012-10-19	384.0	0
1	2012-10-03	2012-10-19	384.0	0
1	2012-10-03	2012-10-19	384.0	0
1	2012-10-03	2012-10-19	384.0	0
1	2012-10-03	2012-10-19	384.0	0
1	2012-10-03	2012-10-19	384.0	0
1	2012-10-03	2012-10-19	384.0	0
1	2012-10-03	2012-10-19	384.0	0
1	2012-10-03	2012-10-19	384.0	0


==> data/linnhe/cage_1_2013-10-15.tsv <==
cage	deployment	recovery	duration	count
1	2013-10-02	2013-10-15	312.0	4
1	2013-10-02	2013-10-15	312.0	3
1	2013-10-02	2013-10-15	312.0	1
1	2013-10-02	2013-10-15	312.0	1
1	2013-10-02	2013-10-15	312.0	0
1	2013-10-02	2013-10-15	312.0	2
1	2013-10-02	2013-10-15	312.0	7
1	2013-10-02	2013-10-15	312.0	2
1	2013-10-02	2013-10-15	312.0	0
1	2013-10-02	2013-10-15	312.0	2
1	2013-10-02	2013-10-15	312.0	2
1	2013-10-02	2013-10-15	312.0	4
1	2013-10-02	2013-10-15	312.0	4
1	2013-10-02	2013-10-15	312.0	0
1	2013-10-02	2013-10-15	312.0	3
1	2013-10-02	2013-10-15	312.0	3
1	2013-10-02	2013-10-15	312.0	5
1	2013-10-02	2013-10-15	312.0	2
1	2013-10-02	2013-10-15	312.0	3
1	2013-10-02	2013-10-15	312.0	0
1	2013-10-02	2013-10-15	312.0	0
1	2013-10-02	2013-10-15	312.0	1
1	2013-10-02	2013-10-15	312.0	2
1	2013-10-02	2013-10-15	312.0	10
1	2013-10-02	2013-10-15	312.0	5
1	2013-10-02	2013-10-15	312.0	0
1	2013-10-02	2013-10-15	312.0	0
1	2013-10-02	2013-10-15	312.0	4
1	2013-10-02	2013-10-15	312.0	5
1	2013-10-02	2013-10-15	312.0	4
1	2013-10-02	2013-10-15	312.0	2
1	2013-10-02	2013-10-15	312.0	1
1	2013-10-02	2013-10-15	312.0	5
1	2013-10-02	2013-10-15	312.0	2
1	2013-10-02	2013-10-15	312.0	2
1	2013-10-02	2013-10-15	312.0	2
1	2013-10-02	2013-10-15	312.0	0
1	2013-10-02	2013-10-15	312.0	2
1	2013-10-02	2013-10-15	312.0	2
1	2013-10-02	2013-10-15	312.0	6
1	2013-10-02	2013-10-15	312.0	3


==> data/linnhe/cage_2_2011-05-27.tsv <==
cage	deployment	recovery	duration	count
2	2011-05-12	2011-05-27	360.0	0
2	2011-05-12	2011-05-27	360.0	0
2	2011-05-12	2011-05-27	360.0	0
2	2011-05-12	2011-05-27	360.0	0
2	2011-05-12	2011-05-27	360.0	1
2	2011-05-12	2011-05-27	360.0	0
2	2011-05-12	2011-05-27	360.0	0
2	2011-05-12	2011-05-27	360.0	0
2	2011-05-12	2011-05-27	360.0	0
2	2011-05-12	2011-05-27	360.0	0
2	2011-05-12	2011-05-27	360.0	0
2	2011-05-12	2011-05-27	360.0	0
2	2011-05-12	2011-05-27	360.0	1
2	2011-05-12	2011-05-27	360.0	0
2	2011-05-12	2011-05-27	360.0	0
2	2011-05-12	2011-05-27	360.0	0
2	2011-05-12	2011-05-27	360.0	0
2	2011-05-12	2011-05-27	360.0	1
2	2011-05-12	2011-05-27	360.0	0
2	2011-05-12	2011-05-27	360.0	0
2	2011-05-12	2011-05-27	360.0	0
2	2011-05-12	2011-05-27	360.0	0
2	2011-05-12	2011-05-27	360.0	0
2	2011-05-12	2011-05-27	360.0	0
2	2011-05-12	2011-05-27	360.0	1
2	2011-05-12	2011-05-27	360.0	0
2	2011-05-12	2011-05-27	360.0	0
2	2011-05-12	2011-05-27	360.0	0
2	2011-05-12	2011-05-27	360.0	0
2	2011-05-12	2011-05-27	360.0	0
2	2011-05-12	2011-05-27	360.0	0
2	2011-05-12	2011-05-27	360.0	0
2	2011-05-12	2011-05-27	360.0	0
2	2011-05-12	2011-05-27	360.0	0
2	2011-05-12	2011-05-27	360.0	0
2	2011-05-12	2011-05-27	360.0	0
2	2011-05-12	2011-05-27	360.0	0
2	2011-05-12	2011-05-27	360.0	0
2	2011-05-12	2011-05-27	360.0	0


==> data/linnhe/cage_2_2011-11-09.tsv <==
cage	deployment	recovery	duration	count
2	2011-10-26	2011-11-09	336.0	3
2	2011-10-26	2011-11-09	336.0	0
2	2011-10-26	2011-11-09	336.0	0
2	2011-10-26	2011-11-09	336.0	2
2	2011-10-26	2011-11-09	336.0	2
2	2011-10-26	2011-11-09	336.0	0
2	2011-10-26	2011-11-09	336.0	1
2	2011-10-26	2011-11-09	336.0	2
2	2011-10-26	2011-11-09	336.0	3
2	2011-10-26	2011-11-09	336.0	0
2	2011-10-26	2011-11-09	336.0	0
2	2011-10-26	2011-11-09	336.0	2
2	2011-10-26	2011-11-09	336.0	2
2	2011-10-26	2011-11-09	336.0	3
2	2011-10-26	2011-11-09	336.0	1
2	2011-10-26	2011-11-09	336.0	1
2	2011-10-26	2011-11-09	336.0	2
2	2011-10-26	2011-11-09	336.0	4
2	2011-10-26	2011-11-09	336.0	4
2	2011-10-26	2011-11-09	336.0	0
2	2011-10-26	2011-11-09	336.0	4
2	2011-10-26	2011-11-09	336.0	3
2	2011-10-26	2011-11-09	336.0	2
2	2011-10-26	2011-11-09	336.0	0
2	2011-10-26	2011-11-09	336.0	1
2	2011-10-26	2011-11-09	336.0	2
2	2011-10-26	2011-11-09	336.0	3
2	2011-10-26	2011-11-09	336.0	4
2	2011-10-26	2011-11-09	336.0	1
2	2011-10-26	2011-11-09	336.0	1
2	2011-10-26	2011-11-09	336.0	1
2	2011-10-26	2011-11-09	336.0	0
2	2011-10-26	2011-11-09	336.0	2
2	2011-10-26	2011-11-09	336.0	2
2	2011-10-26	2011-11-09	336.0	1
2	2011-10-26	2011-11-09	336.0	0
2	2011-10-26	2011-11-09	336.0	3
2	2011-10-26	2011-11-09	336.0	2
2	2011-10-26	2011-11-09	336.0	1
2	2011-10-26	2011-11-09	336.0	2
2	2011-10-26	2011-11-09	336.0	4
2	2011-10-26	2011-11-09	336.0	2
2	2011-10-26	2011-11-09	336.0	0
2	2011-10-26	2011-11-09	336.0	1
2	2011-10-26	2011-11-09	336.0	2
2	2011-10-26	2011-11-09	336.0	1
2	2011-10-26	2011-11-09	336.0	3
2	2011-10-26	2011-11-09	336.0	1
2	2011-10-26	2011-11-09	336.0	1
2	2011-10-26	2011-11-09	336.0	4


==> data/linnhe/cage_2_2012-05-17.tsv <==
cage	deployment	recovery	duration	count
2	2012-05-01	2012-05-17	384.0	0
2	2012-05-01	2012-05-17	384.0	0
2	2012-05-01	2012-05-17	384.0	0
2	2012-05-01	2012-05-17	384.0	0
2	2012-05-01	2012-05-17	384.0	0
2	2012-05-01	2012-05-17	384.0	0
2	2012-05-01	2012-05-17	384.0	0
2	2012-05-01	2012-05-17	384.0	0
2	2012-05-01	2012-05-17	384.0	1
2	2012-05-01	2012-05-17	384.0	0
2	2012-05-01	2012-05-17	384.0	0
2	2012-05-01	2012-05-17	384.0	0
2	2012-05-01	2012-05-17	384.0	0
2	2012-05-01	2012-05-17	384.0	0
2	2012-05-01	2012-05-17	384.0	0
2	2012-05-01	2012-05-17	384.0	0
2	2012-05-01	2012-05-17	384.0	0
2	2012-05-01	2012-05-17	384.0	0
2	2012-05-01	2012-05-17	384.0	0
2	2012-05-01	2012-05-17	384.0	0
2	2012-05-01	2012-05-17	384.0	0
2	2012-05-01	2012-05-17	384.0	0
2	2012-05-01	2012-05-17	384.0	0
2	2012-05-01	2012-05-17	384.0	0
2	2012-05-01	2012-05-17	384.0	0
2	2012-05-01	2012-05-17	384.0	0
2	2012-05-01	2012-05-17	384.0	0
2	2012-05-01	2012-05-17	384.0	0
2	2012-05-01	2012-05-17	384.0	0
2	2012-05-01	2012-05-17	384.0	0
2	2012-05-01	2012-05-17	384.0	1
2	2012-05-01	2012-05-17	384.0	0
2	2012-05-01	2012-05-17	384.0	0


==> data/linnhe/cage_2_2012-10-19.tsv <==
cage	deployment	recovery	duration	count
2	2012-10-03	2012-10-19	384.0	0
2	2012-10-03	2012-10-19	384.0	0
2	2012-10-03	2012-10-19	384.0	0
2	2012-10-03	2012-10-19	384.0	1
2	2012-10-03	2012-10-19	384.0	0
2	2012-10-03	2012-10-19	384.0	0
2	2012-10-03	2012-10-19	384.0	0
2	2012-10-03	2012-10-19	384.0	0
2	2012-10-03	2012-10-19	384.0	0
2	2012-10-03	2012-10-19	384.0	0
2	2012-10-03	2012-10-19	384.0	0
2	2012-10-03	2012-10-19	384.0	0
2	2012-10-03	2012-10-19	384.0	0
2	2012-10-03	2012-10-19	384.0	1
2	2012-10-03	2012-10-19	384.0	0
2	2012-10-03	2012-10-19	384.0	0
2	2012-10-03	2012-10-19	384.0	0
2	2012-10-03	2012-10-19	384.0	1
2	2012-10-03	2012-10-19	384.0	0
2	2012-10-03	2012-10-19	384.0	0
2	2012-10-03	2012-10-19	384.0	0
2	2012-10-03	2012-10-19	384.0	0
2	2012-10-03	2012-10-19	384.0	0
2	2012-10-03	2012-10-19	384.0	1
2	2012-10-03	2012-10-19	384.0	0
2	2012-10-03	2012-10-19	384.0	0
2	2012-10-03	2012-10-19	384.0	0
2	2012-10-03	2012-10-19	384.0	0
2	2012-10-03	2012-10-19	384.0	0
2	2012-10-03	2012-10-19	384.0	0
2	2012-10-03	2012-10-19	384.0	1
2	2012-10-03	2012-10-19	384.0	0
2	2012-10-03	2012-10-19	384.0	0
2	2012-10-03	2012-10-19	384.0	0
2	2012-10-03	2012-10-19	384.0	0
2	2012-10-03	2012-10-19	384.0	0
2	2012-10-03	2012-10-19	384.0	0
2	2012-10-03	2012-10-19	384.0	0
2	2012-10-03	2012-10-19	384.0	0
2	2012-10-03	2012-10-19	384.0	0
2	2012-10-03	2012-10-19	384.0	0
2	2012-10-03	2012-10-19	384.0	0
2	2012-10-03	2012-10-19	384.0	0
2	2012-10-03	2012-10-19	384.0	0
2	2012-10-03	2012-10-19	384.0	0
2	2012-10-03	2012-10-19	384.0	0
2	2012-10-03	2012-10-19	384.0	0
2	2012-10-03	2012-10-19	384.0	0
2	2012-10-03	2012-10-19	384.0	0
2	2012-10-03	2012-10-19	384.0	0


==> data/linnhe/cage_2_2013-10-15.tsv <==
cage	deployment	recovery	duration	count
2	2013-10-02	2013-10-15	312.0	5
2	2013-10-02	2013-10-15	312.0	9
2	2013-10-02	2013-10-15	312.0	3
2	2013-10-02	2013-10-15	312.0	5
2	2013-10-02	2013-10-15	312.0	2
2	2013-10-02	2013-10-15	312.0	5
2	2013-10-02	2013-10-15	312.0	3
2	2013-10-02	2013-10-15	312.0	5
2	2013-10-02	2013-10-15	312.0	6
2	2013-10-02	2013-10-15	312.0	2
2	2013-10-02	2013-10-15	312.0	3
2	2013-10-02	2013-10-15	312.0	7
2	2013-10-02	2013-10-15	312.0	3
2	2013-10-02	2013-10-15	312.0	4
2	2013-10-02	2013-10-15	312.0	7
2	2013-10-02	2013-10-15	312.0	5
2	2013-10-02	2013-10-15	312.0	3
2	2013-10-02	2013-10-15	312.0	9
2	2013-10-02	2013-10-15	312.0	7
2	2013-10-02	2013-10-15	312.0	5
2	2013-10-02	2013-10-15	312.0	2
2	2013-10-02	2013-10-15	312.0	5
2	2013-10-02	2013-10-15	312.0	3
2	2013-10-02	2013-10-15	312.0	3
2	2013-10-02	2013-10-15	312.0	10
2	2013-10-02	2013-10-15	312.0	4
2	2013-10-02	2013-10-15	312.0	4
2	2013-10-02	2013-10-15	312.0	1
2	2013-10-02	2013-10-15	312.0	6
2	2013-10-02	2013-10-15	312.0	1
2	2013-10-02	2013-10-15	312.0	5
2	2013-10-02	2013-10-15	312.0	3
2	2013-10-02	2013-10-15	312.0	7
2	2013-10-02	2013-10-15	312.0	1
2	2013-10-02	2013-10-15	312.0	0
2	2013-10-02	2013-10-15	312.0	6
2	2013-10-02	2013-10-15	312.0	2
2	2013-10-02	2013-10-15	312.0	5
2	2013-10-02	2013-10-15	312.0	5
2	2013-10-02	2013-10-15	312.0	7
2	2013-10-02	2013-10-15	312.0	6
2	2013-10-02	2013-10-15	312.0	7
2	2013-10-02	2013-10-15	312.0	8
2	2013-10-02	2013-10-15	312.0	3
2	2013-10-02	2013-10-15	312.0	3
2	2013-10-02	2013-10-15	312.0	3


==> data/linnhe/cage_3B_2011-05-27.tsv <==
cage	deployment	recovery	duration	count
3B	2011-05-12	2011-05-27	360.0	1
3B	2011-05-12	2011-05-27	360.0	0
3B	2011-05-12	2011-05-27	360.0	0
3B	2011-05-12	2011-05-27	360.0	0
3B	2011-05-12	2011-05-27	360.0	0
3B	2011-05-12	2011-05-27	360.0	1
3B	2011-05-12	2011-05-27	360.0	0
3B	2011-05-12	2011-05-27	360.0	0
3B	2011-05-12	2011-05-27	360.0	0
3B	2011-05-12	2011-05-27	360.0	0
3B	2011-05-12	2011-05-27	360.0	0
3B	2011-05-12	2011-05-27	360.0	0
3B	2011-05-12	2011-05-27	360.0	0
3B	2011-05-12	2011-05-27	360.0	0
3B	2011-05-12	2011-05-27	360.0	1
3B	2011-05-12	2011-05-27	360.0	0
3B	2011-05-12	2011-05-27	360.0	1
3B	2011-05-12	2011-05-27	360.0	0
3B	2011-05-12	2011-05-27	360.0	0
3B	2011-05-12	2011-05-27	360.0	0
3B	2011-05-12	2011-05-27	360.0	0
3B	2011-05-12	2011-05-27	360.0	0
3B	2011-05-12	2011-05-27	360.0	0
3B	2011-05-12	2011-05-27	360.0	0
3B	2011-05-12	2011-05-27	360.0	0
3B	2011-05-12	2011-05-27	360.0	0
3B	2011-05-12	2011-05-27	360.0	0
3B	2011-05-12	2011-05-27	360.0	0
3B	2011-05-12	2011-05-27	360.0	0
3B	2011-05-12	2011-05-27	360.0	0
3B	2011-05-12	2011-05-27	360.0	0
3B	2011-05-12	2011-05-27	360.0	0
3B	2011-05-12	2011-05-27	360.0	0
3B	2011-05-12	2011-05-27	360.0	0
3B	2011-05-12	2011-05-27	360.0	0
3B	2011-05-12	2011-05-27	360.0	1
3B	2011-05-12	2011-05-27	360.0	0
3B	2011-05-12	2011-05-27	360.0	0
3B	2011-05-12	2011-05-27	360.0	0
3B	2011-05-12	2011-05-27	360.0	0
3B	2011-05-12	2011-05-27	360.0	0
3B	2011-05-12	2011-05-27	360.0	0
3B	2011-05-12	2011-05-27	360.0	0
3B	2011-05-12	2011-05-27	360.0	0
3B	2011-05-12	2011-05-27	360.0	0
3B	2011-05-12	2011-05-27	360.0	0
3B	2011-05-12	2011-05-27	360.0	1
3B	2011-05-12	2011-05-27	360.0	0


==> data/linnhe/cage_3B_2011-11-09.tsv <==
cage	deployment	recovery	duration	count
3B	2011-10-26	2011-11-09	336.0	21
3B	2011-10-26	2011-11-09	336.0	36
3B	2011-10-26	2011-11-09	336.0	24
3B	2011-10-26	2011-11-09	336.0	18
3B	2011-10-26	2011-11-09	336.0	23
3B	2011-10-26	2011-11-09	336.0	29
3B	2011-10-26	2011-11-09	336.0	19
3B	2011-10-26	2011-11-09	336.0	19
3B	2011-10-26	2011-11-09	336.0	16
3B	2011-10-26	2011-11-09	336.0	9
3B	2011-10-26	2011-11-09	336.0	18
3B	2011-10-26	2011-11-09	336.0	24
3B	2011-10-26	2011-11-09	336.0	14
3B	2011-10-26	2011-11-09	336.0	16
3B	2011-10-26	2011-11-09	336.0	25
3B	2011-10-26	2011-11-09	336.0	12
3B	2011-10-26	2011-11-09	336.0	13
3B	2011-10-26	2011-11-09	336.0	16
3B	2011-10-26	2011-11-09	336.0	10
3B	2011-10-26	2011-11-09	336.0	10
3B	2011-10-26	2011-11-09	336.0	15
3B	2011-10-26	2011-11-09	336.0	17
3B	2011-10-26	2011-11-09	336.0	34
3B	2011-10-26	2011-11-09	336.0	15
3B	2011-10-26	2011-11-09	336.0	18
3B	2011-10-26	2011-11-09	336.0	23
3B	2011-10-26	2011-11-09	336.0	22
3B	2011-10-26	2011-11-09	336.0	27
3B	2011-10-26	2011-11-09	336.0	24
3B	2011-10-26	2011-11-09	336.0	33
3B	2011-10-26	2011-11-09	336.0	32
3B	2011-10-26	2011-11-09	336.0	27
3B	2011-10-26	2011-11-09	336.0	12
3B	2011-10-26	2011-11-09	336.0	16


==> data/linnhe/cage_3B_2012-05-17.tsv <==
cage	deployment	recovery	duration	count
3B	2012-05-01	2012-05-17	384.0	0


==> data/linnhe/cage_3B_2012-10-19.tsv <==
cage	deployment	recovery	duration	count
3B	2012-10-03	2012-10-19	384.0	0
3B	2012-10-03	2012-10-19	384.0	0
3B	2012-10-03	2012-10-19	384.0	0
3B	2012-10-03	2012-10-19	384.0	0
3B	2012-10-03	2012-10-19	384.0	0
3B	2012-10-03	2012-10-19	384.0	0
3B	2012-10-03	2012-10-19	384.0	0
3B	2012-10-03	2012-10-19	384.0	0
3B	2012-10-03	2012-10-19	384.0	1
3B	2012-10-03	2012-10-19	384.0	0
3B	2012-10-03	2012-10-19	384.0	0
3B	2012-10-03	2012-10-19	384.0	0
3B	2012-10-03	2012-10-19	384.0	0
3B	2012-10-03	2012-10-19	384.0	0
3B	2012-10-03	2012-10-19	384.0	0
3B	2012-10-03	2012-10-19	384.0	0
3B	2012-10-03	2012-10-19	384.0	0
3B	2012-10-03	2012-10-19	384.0	0
3B	2012-10-03	2012-10-19	384.0	0
3B	2012-10-03	2012-10-19	384.0	0
3B	2012-10-03	2012-10-19	384.0	0
3B	2012-10-03	2012-10-19	384.0	0
3B	2012-10-03	2012-10-19	384.0	1
3B	2012-10-03	2012-10-19	384.0	0
3B	2012-10-03	2012-10-19	384.0	0
3B	2012-10-03	2012-10-19	384.0	0
3B	2012-10-03	2012-10-19	384.0	0
3B	2012-10-03	2012-10-19	384.0	0
3B	2012-10-03	2012-10-19	384.0	0
3B	2012-10-03	2012-10-19	384.0	1
3B	2012-10-03	2012-10-19	384.0	0
3B	2012-10-03	2012-10-19	384.0	0
3B	2012-10-03	2012-10-19	384.0	1
3B	2012-10-03	2012-10-19	384.0	0
3B	2012-10-03	2012-10-19	384.0	0
3B	2012-10-03	2012-10-19	384.0	0
3B	2012-10-03	2012-10-19	384.0	0
3B	2012-10-03	2012-10-19	384.0	0
3B	2012-10-03	2012-10-19	384.0	0
3B	2012-10-03	2012-10-19	384.0	0
3B	2012-10-03	2012-10-19	384.0	0
3B	2012-10-03	2012-10-19	384.0	0
3B	2012-10-03	2012-10-19	384.0	2
3B	2012-10-03	2012-10-19	384.0	0
3B	2012-10-03	2012-10-19	384.0	0


==> data/linnhe/cage_4_2011-11-09.tsv <==
cage	deployment	recovery	duration	count
4	2011-10-26	2011-11-09	336.0	1
4	2011-10-26	2011-11-09	336.0	4
4	2011-10-26	2011-11-09	336.0	7
4	2011-10-26	2011-11-09	336.0	5
4	2011-10-26	2011-11-09	336.0	3
4	2011-10-26	2011-11-09	336.0	4
4	2011-10-26	2011-11-09	336.0	7
4	2011-10-26	2011-11-09	336.0	0
4	2011-10-26	2011-11-09	336.0	3
4	2011-10-26	2011-11-09	336.0	2
4	2011-10-26	2011-11-09	336.0	0
4	2011-10-26	2011-11-09	336.0	3
4	2011-10-26	2011-11-09	336.0	3
4	2011-10-26	2011-11-09	336.0	0
4	2011-10-26	2011-11-09	336.0	4
4	2011-10-26	2011-11-09	336.0	3
4	2011-10-26	2011-11-09	336.0	0
4	2011-10-26	2011-11-09	336.0	1
4	2011-10-26	2011-11-09	336.0	4
4	2011-10-26	2011-11-09	336.0	2
4	2011-10-26	2011-11-09	336.0	0
4	2011-10-26	2011-11-09	336.0	0
4	2011-10-26	2011-11-09	336.0	1
4	2011-10-26	2011-11-09	336.0	5
4	2011-10-26	2011-11-09	336.0	1
4	2011-10-26	2011-11-09	336.0	0
4	2011-10-26	2011-11-09	336.0	3
4	2011-10-26	2011-11-09	336.0	1
4	2011-10-26	2011-11-09	336.0	1
4	2011-10-26	2011-11-09	336.0	1
4	2011-10-26	2011-11-09	336.0	2
4	2011-10-26	2011-11-09	336.0	2
4	2011-10-26	2011-11-09	336.0	2
4	2011-10-26	2011-11-09	336.0	4
4	2011-10-26	2011-11-09	336.0	0
4	2011-10-26	2011-11-09	336.0	0
4	2011-10-26	2011-11-09	336.0	2
4	2011-10-26	2011-11-09	336.0	1
4	2011-10-26	2011-11-09	336.0	5
4	2011-10-26	2011-11-09	336.0	4
4	2011-10-26	2011-11-09	336.0	3
4	2011-10-26	2011-11-09	336.0	2
4	2011-10-26	2011-11-09	336.0	1
4	2011-10-26	2011-11-09	336.0	4
4	2011-10-26	2011-11-09	336.0	0
4	2011-10-26	2011-11-09	336.0	0
4	2011-10-26	2011-11-09	336.0	2
4	2011-10-26	2011-11-09	336.0	1


==> data/linnhe/cage_4_2012-05-17.tsv <==
cage	deployment	recovery	duration	count
4	2012-05-01	2012-05-17	384.0	1
4	2012-05-01	2012-05-17	384.0	0
4	2012-05-01	2012-05-17	384.0	0
4	2012-05-01	2012-05-17	384.0	0
4	2012-05-01	2012-05-17	384.0	0
4	2012-05-01	2012-05-17	384.0	0
4	2012-05-01	2012-05-17	384.0	0
4	2012-05-01	2012-05-17	384.0	0
4	2012-05-01	2012-05-17	384.0	2
4	2012-05-01	2012-05-17	384.0	0
4	2012-05-01	2012-05-17	384.0	1
4	2012-05-01	2012-05-17	384.0	0
4	2012-05-01	2012-05-17	384.0	0
4	2012-05-01	2012-05-17	384.0	0
4	2012-05-01	2012-05-17	384.0	0
4	2012-05-01	2012-05-17	384.0	0
4	2012-05-01	2012-05-17	384.0	0
4	2012-05-01	2012-05-17	384.0	0
4	2012-05-01	2012-05-17	384.0	0


==> data/linnhe/cage_4_2012-10-19.tsv <==
cage	deployment	recovery	duration	count
4	2012-10-03	2012-10-19	384.0	0
4	2012-10-03	2012-10-19	384.0	0
4	2012-10-03	2012-10-19	384.0	0
4	2012-10-03	2012-10-19	384.0	0
4	2012-10-03	2012-10-19	384.0	0
4	2012-10-03	2012-10-19	384.0	1
4	2012-10-03	2012-10-19	384.0	0
4	2012-10-03	2012-10-19	384.0	0
4	2012-10-03	2012-10-19	384.0	0
4	2012-10-03	2012-10-19	384.0	0
4	2012-10-03	2012-10-19	384.0	0
4	2012-10-03	2012-10-19	384.0	0
4	2012-10-03	2012-10-19	384.0	0
4	2012-10-03	2012-10-19	384.0	0
4	2012-10-03	2012-10-19	384.0	0
4	2012-10-03	2012-10-19	384.0	0
4	2012-10-03	2012-10-19	384.0	0
4	2012-10-03	2012-10-19	384.0	0
4	2012-10-03	2012-10-19	384.0	0
4	2012-10-03	2012-10-19	384.0	0
4	2012-10-03	2012-10-19	384.0	0
4	2012-10-03	2012-10-19	384.0	0
4	2012-10-03	2012-10-19	384.0	0
4	2012-10-03	2012-10-19	384.0	0
4	2012-10-03	2012-10-19	384.0	0
4	2012-10-03	2012-10-19	384.0	1
4	2012-10-03	2012-10-19	384.0	0
4	2012-10-03	2012-10-19	384.0	0
4	2012-10-03	2012-10-19	384.0	0
4	2012-10-03	2012-10-19	384.0	0
4	2012-10-03	2012-10-19	384.0	0
4	2012-10-03	2012-10-19	384.0	0
4	2012-10-03	2012-10-19	384.0	0
4	2012-10-03	2012-10-19	384.0	0
4	2012-10-03	2012-10-19	384.0	1
4	2012-10-03	2012-10-19	384.0	0
4	2012-10-03	2012-10-19	384.0	0
4	2012-10-03	2012-10-19	384.0	0
4	2012-10-03	2012-10-19	384.0	0
4	2012-10-03	2012-10-19	384.0	1
4	2012-10-03	2012-10-19	384.0	0
4	2012-10-03	2012-10-19	384.0	0
4	2012-10-03	2012-10-19	384.0	0
4	2012-10-03	2012-10-19	384.0	0
4	2012-10-03	2012-10-19	384.0	0
4	2012-10-03	2012-10-19	384.0	0
4	2012-10-03	2012-10-19	384.0	0
4	2012-10-03	2012-10-19	384.0	0
4	2012-10-03	2012-10-19	384.0	0
4	2012-10-03	2012-10-19	384.0	0


==> data/linnhe/cage_4_2013-10-15.tsv <==
cage	deployment	recovery	duration	count
4	2013-10-02	2013-10-15	312.0	4
4	2013-10-02	2013-10-15	312.0	2
4	2013-10-02	2013-10-15	312.0	1
4	2013-10-02	2013-10-15	312.0	1
4	2013-10-02	2013-10-15	312.0	1
4	2013-10-02	2013-10-15	312.0	0
4	2013-10-02	2013-10-15	312.0	1
4	2013-10-02	2013-10-15	312.0	1
4	2013-10-02	2013-10-15	312.0	3
4	2013-10-02	2013-10-15	312.0	0
4	2013-10-02	2013-10-15	312.0	2
4	2013-10-02	2013-10-15	312.0	0
4	2013-10-02	2013-10-15	312.0	0
4	2013-10-02	2013-10-15	312.0	0
4	2013-10-02	2013-10-15	312.0	1
4	2013-10-02	2013-10-15	312.0	3
4	2013-10-02	2013-10-15	312.0	1
4	2013-10-02	2013-10-15	312.0	2
4	2013-10-02	2013-10-15	312.0	2
4	2013-10-02	2013-10-15	312.0	1
4	2013-10-02	2013-10-15	312.0	2
4	2013-10-02	2013-10-15	312.0	4
4	2013-10-02	2013-10-15	312.0	0
4	2013-10-02	2013-10-15	312.0	1
4	2013-10-02	2013-10-15	312.0	1
4	2013-10-02	2013-10-15	312.0	6
4	2013-10-02	2013-10-15	312.0	1
4	2013-10-02	2013-10-15	312.0	2
4	2013-10-02	2013-10-15	312.0	2
4	2013-10-02	2013-10-15	312.0	1
4	2013-10-02	2013-10-15	312.0	1
4	2013-10-02	2013-10-15	312.0	2
4	2013-10-02	2013-10-15	312.0	3
4	2013-10-02	2013-10-15	312.0	1
4	2013-10-02	2013-10-15	312.0	2
4	2013-10-02	2013-10-15	312.0	1
4	2013-10-02	2013-10-15	312.0	1
4	2013-10-02	2013-10-15	312.0	1
4	2013-10-02	2013-10-15	312.0	3
4	2013-10-02	2013-10-15	312.0	0
4	2013-10-02	2013-10-15	312.0	1
4	2013-10-02	2013-10-15	312.0	1
4	2013-10-02	2013-10-15	312.0	4
4	2013-10-02	2013-10-15	312.0	2
4	2013-10-02	2013-10-15	312.0	1
4	2013-10-02	2013-10-15	312.0	0
4	2013-10-02	2013-10-15	312.0	3
4	2013-10-02	2013-10-15	312.0	0
4	2013-10-02	2013-10-15	312.0	1
4	2013-10-02	2013-10-15	312.0	0


==> data/linnhe/cage_5_2011-05-27.tsv <==
cage	deployment	recovery	duration	count
5	2011-05-12	2011-05-27	360.0	0
5	2011-05-12	2011-05-27	360.0	1
5	2011-05-12	2011-05-27	360.0	0
5	2011-05-12	2011-05-27	360.0	1
5	2011-05-12	2011-05-27	360.0	0
5	2011-05-12	2011-05-27	360.0	0
5	2011-05-12	2011-05-27	360.0	0
5	2011-05-12	2011-05-27	360.0	1
5	2011-05-12	2011-05-27	360.0	1
5	2011-05-12	2011-05-27	360.0	0
5	2011-05-12	2011-05-27	360.0	1
5	2011-05-12	2011-05-27	360.0	0
5	2011-05-12	2011-05-27	360.0	0
5	2011-05-12	2011-05-27	360.0	0
5	2011-05-12	2011-05-27	360.0	1
5	2011-05-12	2011-05-27	360.0	0
5	2011-05-12	2011-05-27	360.0	2
5	2011-05-12	2011-05-27	360.0	1
5	2011-05-12	2011-05-27	360.0	0
5	2011-05-12	2011-05-27	360.0	0
5	2011-05-12	2011-05-27	360.0	0
5	2011-05-12	2011-05-27	360.0	2
5	2011-05-12	2011-05-27	360.0	0
5	2011-05-12	2011-05-27	360.0	1
5	2011-05-12	2011-05-27	360.0	0
5	2011-05-12	2011-05-27	360.0	1
5	2011-05-12	2011-05-27	360.0	0
5	2011-05-12	2011-05-27	360.0	0
5	2011-05-12	2011-05-27	360.0	0
5	2011-05-12	2011-05-27	360.0	0
5	2011-05-12	2011-05-27	360.0	1
5	2011-05-12	2011-05-27	360.0	1
5	2011-05-12	2011-05-27	360.0	0
5	2011-05-12	2011-05-27	360.0	1
5	2011-05-12	2011-05-27	360.0	0
5	2011-05-12	2011-05-27	360.0	1
5	2011-05-12	2011-05-27	360.0	0
5	2011-05-12	2011-05-27	360.0	0
5	2011-05-12	2011-05-27	360.0	1
5	2011-05-12	2011-05-27	360.0	0
5	2011-05-12	2011-05-27	360.0	0
5	2011-05-12	2011-05-27	360.0	0
5	2011-05-12	2011-05-27	360.0	2
5	2011-05-12	2011-05-27	360.0	1
5	2011-05-12	2011-05-27	360.0	0
5	2011-05-12	2011-05-27	360.0	0
5	2011-05-12	2011-05-27	360.0	0


==> data/linnhe/cage_5_2011-11-09.tsv <==
cage	deployment	recovery	duration	count
5	2011-10-26	2011-11-09	336.0	6
5	2011-10-26	2011-11-09	336.0	9
5	2011-10-26	2011-11-09	336.0	9
5	2011-10-26	2011-11-09	336.0	3
5	2011-10-26	2011-11-09	336.0	6
5	2011-10-26	2011-11-09	336.0	10
5	2011-10-26	2011-11-09	336.0	8
5	2011-10-26	2011-11-09	336.0	9
5	2011-10-26	2011-11-09	336.0	8
5	2011-10-26	2011-11-09	336.0	4
5	2011-10-26	2011-11-09	336.0	7
5	2011-10-26	2011-11-09	336.0	4
5	2011-10-26	2011-11-09	336.0	4
5	2011-10-26	2011-11-09	336.0	4
5	2011-10-26	2011-11-09	336.0	14
5	2011-10-26	2011-11-09	336.0	4
5	2011-10-26	2011-11-09	336.0	12
5	2011-10-26	2011-11-09	336.0	7
5	2011-10-26	2011-11-09	336.0	10
5	2011-10-26	2011-11-09	336.0	2
5	2011-10-26	2011-11-09	336.0	7
5	2011-10-26	2011-11-09	336.0	4
5	2011-10-26	2011-11-09	336.0	7
5	2011-10-26	2011-11-09	336.0	6
5	2011-10-26	2011-11-09	336.0	3
5	2011-10-26	2011-11-09	336.0	6
5	2011-10-26	2011-11-09	336.0	0
5	2011-10-26	2011-11-09	336.0	4
5	2011-10-26	2011-11-09	336.0	5
5	2011-10-26	2011-11-09	336.0	5
5	2011-10-26	2011-11-09	336.0	8
5	2011-10-26	2011-11-09	336.0	5
5	2011-10-26	2011-11-09	336.0	13
5	2011-10-26	2011-11-09	336.0	5
5	2011-10-26	2011-11-09	336.0	4
5	2011-10-26	2011-11-09	336.0	1
5	2011-10-26	2011-11-09	336.0	8
5	2011-10-26	2011-11-09	336.0	8
5	2011-10-26	2011-11-09	336.0	2
5	2011-10-26	2011-11-09	336.0	4
5	2011-10-26	2011-11-09	336.0	7
5	2011-10-26	2011-11-09	336.0	4
5	2011-10-26	2011-11-09	336.0	8
5	2011-10-26	2011-11-09	336.0	5
5	2011-10-26	2011-11-09	336.0	9
5	2011-10-26	2011-11-09	336.0	0
5	2011-10-26	2011-11-09	336.0	0


==> data/linnhe/cage_5_2012-05-17.tsv <==
cage	deployment	recovery	duration	count
5	2012-05-01	2012-05-17	384.0	0
5	2012-05-01	2012-05-17	384.0	0
5	2012-05-01	2012-05-17	384.0	0
5	2012-05-01	2012-05-17	384.0	0
5	2012-05-01	2012-05-17	384.0	0
5	2012-05-01	2012-05-17	384.0	0
5	2012-05-01	2012-05-17	384.0	0
5	2012-05-01	2012-05-17	384.0	0
5	2012-05-01	2012-05-17	384.0	0
5	2012-05-01	2012-05-17	384.0	0
5	2012-05-01	2012-05-17	384.0	0
5	2012-05-01	2012-05-17	384.0	0
5	2012-05-01	2012-05-17	384.0	1
5	2012-05-01	2012-05-17	384.0	0
5	2012-05-01	2012-05-17	384.0	0
5	2012-05-01	2012-05-17	384.0	0
5	2012-05-01	2012-05-17	384.0	0
5	2012-05-01	2012-05-17	384.0	0
5	2012-05-01	2012-05-17	384.0	0
5	2012-05-01	2012-05-17	384.0	0
5	2012-05-01	2012-05-17	384.0	0
5	2012-05-01	2012-05-17	384.0	0
5	2012-05-01	2012-05-17	384.0	0
5	2012-05-01	2012-05-17	384.0	0
5	2012-05-01	2012-05-17	384.0	0
5	2012-05-01	2012-05-17	384.0	0
5	2012-05-01	2012-05-17	384.0	0
5	2012-05-01	2012-05-17	384.0	0
5	2012-05-01	2012-05-17	384.0	0
5	2012-05-01	2012-05-17	384.0	0
5	2012-05-01	2012-05-17	384.0	0


==> data/linnhe/cage_5_2012-10-19.tsv <==
cage	deployment	recovery	duration	count
5	2012-10-03	2012-10-19	384.0	0
5	2012-10-03	2012-10-19	384.0	0
5	2012-10-03	2012-10-19	384.0	0
5	2012-10-03	2012-10-19	384.0	0
5	2012-10-03	2012-10-19	384.0	0
5	2012-10-03	2012-10-19	384.0	1
5	2012-10-03	2012-10-19	384.0	0
5	2012-10-03	2012-10-19	384.0	0
5	2012-10-03	2012-10-19	384.0	0
5	2012-10-03	2012-10-19	384.0	0
5	2012-10-03	2012-10-19	384.0	0
5	2012-10-03	2012-10-19	384.0	0
5	2012-10-03	2012-10-19	384.0	0
5	2012-10-03	2012-10-19	384.0	0
5	2012-10-03	2012-10-19	384.0	0
5	2012-10-03	2012-10-19	384.0	0
5	2012-10-03	2012-10-19	384.0	0
5	2012-10-03	2012-10-19	384.0	0
5	2012-10-03	2012-10-19	384.0	0
5	2012-10-03	2012-10-19	384.0	0
5	2012-10-03	2012-10-19	384.0	0
5	2012-10-03	2012-10-19	384.0	0
5	2012-10-03	2012-10-19	384.0	0
5	2012-10-03	2012-10-19	384.0	0
5	2012-10-03	2012-10-19	384.0	0
5	2012-10-03	2012-10-19	384.0	0
5	2012-10-03	2012-10-19	384.0	0
5	2012-10-03	2012-10-19	384.0	0
5	2012-10-03	2012-10-19	384.0	0
5	2012-10-03	2012-10-19	384.0	0
5	2012-10-03	2012-10-19	384.0	0
5	2012-10-03	2012-10-19	384.0	0
5	2012-10-03	2012-10-19	384.0	0
5	2012-10-03	2012-10-19	384.0	0
5	2012-10-03	2012-10-19	384.0	0
5	2012-10-03	2012-10-19	384.0	0
5	2012-10-03	2012-10-19	384.0	0
5	2012-10-03	2012-10-19	384.0	0
5	2012-10-03	2012-10-19	384.0	0
5	2012-10-03	2012-10-19	384.0	0
5	2012-10-03	2012-10-19	384.0	0
5	2012-10-03	2012-10-19	384.0	0
5	2012-10-03	2012-10-19	384.0	0
5	2012-10-03	2012-10-19	384.0	0
5	2012-10-03	2012-10-19	384.0	0
5	2012-10-03	2012-10-19	384.0	0
5	2012-10-03	2012-10-19	384.0	0
5	2012-10-03	2012-10-19	384.0	0
5	2012-10-03	2012-10-19	384.0	0
5	2012-10-03	2012-10-19	384.0	0


==> data/linnhe/cage_5_2013-10-15.tsv <==
cage	deployment	recovery	duration	count
5	2013-10-02	2013-10-15	312.0	0
5	2013-10-02	2013-10-15	312.0	0
5	2013-10-02	2013-10-15	312.0	2
5	2013-10-02	2013-10-15	312.0	0
5	2013-10-02	2013-10-15	312.0	1
5	2013-10-02	2013-10-15	312.0	2
5	2013-10-02	2013-10-15	312.0	0
5	2013-10-02	2013-10-15	312.0	2
5	2013-10-02	2013-10-15	312.0	2
5	2013-10-02	2013-10-15	312.0	1
5	2013-10-02	2013-10-15	312.0	0
5	2013-10-02	2013-10-15	312.0	0
5	2013-10-02	2013-10-15	312.0	1
5	2013-10-02	2013-10-15	312.0	2
5	2013-10-02	2013-10-15	312.0	2
5	2013-10-02	2013-10-15	312.0	2
5	2013-10-02	2013-10-15	312.0	0
5	2013-10-02	2013-10-15	312.0	1
5	2013-10-02	2013-10-15	312.0	1
5	2013-10-02	2013-10-15	312.0	2
5	2013-10-02	2013-10-15	312.0	2
5	2013-10-02	2013-10-15	312.0	0
5	2013-10-02	2013-10-15	312.0	1
5	2013-10-02	2013-10-15	312.0	0
5	2013-10-02	2013-10-15	312.0	2
5	2013-10-02	2013-10-15	312.0	1
5	2013-10-02	2013-10-15	312.0	0
5	2013-10-02	2013-10-15	312.0	2
5	2013-10-02	2013-10-15	312.0	2
5	2013-10-02	2013-10-15	312.0	0
5	2013-10-02	2013-10-15	312.0	3
5	2013-10-02	2013-10-15	312.0	0
5	2013-10-02	2013-10-15	312.0	2
5	2013-10-02	2013-10-15	312.0	0
5	2013-10-02	2013-10-15	312.0	4
5	2013-10-02	2013-10-15	312.0	1
5	2013-10-02	2013-10-15	312.0	0
5	2013-10-02	2013-10-15	312.0	0
5	2013-10-02	2013-10-15	312.0	0
5	2013-10-02	2013-10-15	312.0	0
5	2013-10-02	2013-10-15	312.0	3
5	2013-10-02	2013-10-15	312.0	2
5	2013-10-02	2013-10-15	312.0	1
5	2013-10-02	2013-10-15	312.0	1
5	2013-10-02	2013-10-15	312.0	2
5	2013-10-02	2013-10-15	312.0	0
5	2013-10-02	2013-10-15	312.0	0
5	2013-10-02	2013-10-15	312.0	1
5	2013-10-02	2013-10-15	312.0	2
5	2013-10-02	2013-10-15	312.0	1


==> data/linnhe/cage_6_2011-11-09.tsv <==
cage	deployment	recovery	duration	count
6	2011-10-26	2011-11-09	336.0	1
6	2011-10-26	2011-11-09	336.0	0
6	2011-10-26	2011-11-09	336.0	3
6	2011-10-26	2011-11-09	336.0	2
6	2011-10-26	2011-11-09	336.0	2
6	2011-10-26	2011-11-09	336.0	3
6	2011-10-26	2011-11-09	336.0	3
6	2011-10-26	2011-11-09	336.0	4
6	2011-10-26	2011-11-09	336.0	0
6	2011-10-26	2011-11-09	336.0	1
6	2011-10-26	2011-11-09	336.0	3
6	2011-10-26	2011-11-09	336.0	4
6	2011-10-26	2011-11-09	336.0	2
6	2011-10-26	2011-11-09	336.0	4
6	2011-10-26	2011-11-09	336.0	5
6	2011-10-26	2011-11-09	336.0	3
6	2011-10-26	2011-11-09	336.0	1
6	2011-10-26	2011-11-09	336.0	6
6	2011-10-26	2011-11-09	336.0	4
6	2011-10-26	2011-11-09	336.0	12
6	2011-10-26	2011-11-09	336.0	1
6	2011-10-26	2011-11-09	336.0	7
6	2011-10-26	2011-11-09	336.0	0
6	2011-10-26	2011-11-09	336.0	10
6	2011-10-26	2011-11-09	336.0	6
6	2011-10-26	2011-11-09	336.0	15
6	2011-10-26	2011-11-09	336.0	2
6	2011-10-26	2011-11-09	336.0	1
6	2011-10-26	2011-11-09	336.0	5
6	2011-10-26	2011-11-09	336.0	0
6	2011-10-26	2011-11-09	336.0	1
6	2011-10-26	2011-11-09	336.0	2
6	2011-10-26	2011-11-09	336.0	8
6	2011-10-26	2011-11-09	336.0	6
6	2011-10-26	2011-11-09	336.0	2
6	2011-10-26	2011-11-09	336.0	1
6	2011-10-26	2011-11-09	336.0	0
6	2011-10-26	2011-11-09	336.0	1
6	2011-10-26	2011-11-09	336.0	1
6	2011-10-26	2011-11-09	336.0	1
6	2011-10-26	2011-11-09	336.0	1
6	2011-10-26	2011-11-09	336.0	3


==> data/linnhe/cage_6_2012-05-17.tsv <==
cage	deployment	recovery	duration	count
6	2012-05-01	2012-05-17	384.0	0
6	2012-05-01	2012-05-17	384.0	0
6	2012-05-01	2012-05-17	384.0	0
6	2012-05-01	2012-05-17	384.0	0
6	2012-05-01	2012-05-17	384.0	0
6	2012-05-01	2012-05-17	384.0	0
6	2012-05-01	2012-05-17	384.0	0
6	2012-05-01	2012-05-17	384.0	0
6	2012-05-01	2012-05-17	384.0	0
6	2012-05-01	2012-05-17	384.0	0
6	2012-05-01	2012-05-17	384.0	0
6	2012-05-01	2012-05-17	384.0	0
6	2012-05-01	2012-05-17	384.0	0
6	2012-05-01	2012-05-17	384.0	0
6	2012-05-01	2012-05-17	384.0	0
6	2012-05-01	2012-05-17	384.0	0
6	2012-05-01	2012-05-17	384.0	0
6	2012-05-01	2012-05-17	384.0	0
6	2012-05-01	2012-05-17	384.0	0
6	2012-05-01	2012-05-17	384.0	0
6	2012-05-01	2012-05-17	384.0	0
6	2012-05-01	2012-05-17	384.0	0
6	2012-05-01	2012-05-17	384.0	0
6	2012-05-01	2012-05-17	384.0	0
6	2012-05-01	2012-05-17	384.0	0


==> data/linnhe/cage_6_2012-10-19.tsv <==
cage	deployment	recovery	duration	count
6	2012-10-03	2012-10-19	384.0	0
6	2012-10-03	2012-10-19	384.0	0
6	2012-10-03	2012-10-19	384.0	0
6	2012-10-03	2012-10-19	384.0	0
6	2012-10-03	2012-10-19	384.0	0
6	2012-10-03	2012-10-19	384.0	0
6	2012-10-03	2012-10-19	384.0	0
6	2012-10-03	2012-10-19	384.0	0
6	2012-10-03	2012-10-19	384.0	0
6	2012-10-03	2012-10-19	384.0	0
6	2012-10-03	2012-10-19	384.0	0
6	2012-10-03	2012-10-19	384.0	0
6	2012-10-03	2012-10-19	384.0	0
6	2012-10-03	2012-10-19	384.0	0
6	2012-10-03	2012-10-19	384.0	0
6	2012-10-03	2012-10-19	384.0	0
6	2012-10-03	2012-10-19	384.0	0
6	2012-10-03	2012-10-19	384.0	0
6	2012-10-03	2012-10-19	384.0	0
6	2012-10-03	2012-10-19	384.0	0
6	2012-10-03	2012-10-19	384.0	0
6	2012-10-03	2012-10-19	384.0	0
6	2012-10-03	2012-10-19	384.0	0
6	2012-10-03	2012-10-19	384.0	0
6	2012-10-03	2012-10-19	384.0	0
6	2012-10-03	2012-10-19	384.0	0
6	2012-10-03	2012-10-19	384.0	0
6	2012-10-03	2012-10-19	384.0	0
6	2012-10-03	2012-10-19	384.0	0
6	2012-10-03	2012-10-19	384.0	0
6	2012-10-03	2012-10-19	384.0	0
6	2012-10-03	2012-10-19	384.0	0
6	2012-10-03	2012-10-19	384.0	0
6	2012-10-03	2012-10-19	384.0	0
6	2012-10-03	2012-10-19	384.0	0
6	2012-10-03	2012-10-19	384.0	0
6	2012-10-03	2012-10-19	384.0	0
6	2012-10-03	2012-10-19	384.0	0
6	2012-10-03	2012-10-19	384.0	0
6	2012-10-03	2012-10-19	384.0	0
6	2012-10-03	2012-10-19	384.0	0
6	2012-10-03	2012-10-19	384.0	0
6	2012-10-03	2012-10-19	384.0	0
6	2012-10-03	2012-10-19	384.0	0
6	2012-10-03	2012-10-19	384.0	0
6	2012-10-03	2012-10-19	384.0	0
6	2012-10-03	2012-10-19	384.0	0
6	2012-10-03	2012-10-19	384.0	0
6	2012-10-03	2012-10-19	384.0	0
6	2012-10-03	2012-10-19	384.0	0


==> data/linnhe/cage_6_2013-10-15.tsv <==
cage	deployment	recovery	duration	count
6	2013-10-02	2013-10-15	312.0	2
6	2013-10-02	2013-10-15	312.0	1
6	2013-10-02	2013-10-15	312.0	2
6	2013-10-02	2013-10-15	312.0	3
6	2013-10-02	2013-10-15	312.0	0
6	2013-10-02	2013-10-15	312.0	0
6	2013-10-02	2013-10-15	312.0	0
6	2013-10-02	2013-10-15	312.0	0
6	2013-10-02	2013-10-15	312.0	0
6	2013-10-02	2013-10-15	312.0	0
6	2013-10-02	2013-10-15	312.0	0
6	2013-10-02	2013-10-15	312.0	4
6	2013-10-02	2013-10-15	312.0	0
6	2013-10-02	2013-10-15	312.0	0
6	2013-10-02	2013-10-15	312.0	1
6	2013-10-02	2013-10-15	312.0	0
6	2013-10-02	2013-10-15	312.0	2
6	2013-10-02	2013-10-15	312.0	1
6	2013-10-02	2013-10-15	312.0	9
6	2013-10-02	2013-10-15	312.0	0
6	2013-10-02	2013-10-15	312.0	0
6	2013-10-02	2013-10-15	312.0	1
6	2013-10-02	2013-10-15	312.0	0
6	2013-10-02	2013-10-15	312.0	1
6	2013-10-02	2013-10-15	312.0	3
6	2013-10-02	2013-10-15	312.0	0
6	2013-10-02	2013-10-15	312.0	1
6	2013-10-02	2013-10-15	312.0	0
6	2013-10-02	2013-10-15	312.0	1
6	2013-10-02	2013-10-15	312.0	1
6	2013-10-02	2013-10-15	312.0	1
6	2013-10-02	2013-10-15	312.0	3
6	2013-10-02	2013-10-15	312.0	0


==> data/linnhe/cage_8_2011-11-09.tsv <==
cage	deployment	recovery	duration	count
8	2011-10-26	2011-11-09	336.0	5
8	2011-10-26	2011-11-09	336.0	19
8	2011-10-26	2011-11-09	336.0	7
8	2011-10-26	2011-11-09	336.0	18
8	2011-10-26	2011-11-09	336.0	11
8	2011-10-26	2011-11-09	336.0	7
8	2011-10-26	2011-11-09	336.0	13
8	2011-10-26	2011-11-09	336.0	19
8	2011-10-26	2011-11-09	336.0	18
8	2011-10-26	2011-11-09	336.0	12
8	2011-10-26	2011-11-09	336.0	7
8	2011-10-26	2011-11-09	336.0	9
8	2011-10-26	2011-11-09	336.0	22
8	2011-10-26	2011-11-09	336.0	17
8	2011-10-26	2011-11-09	336.0	25
8	2011-10-26	2011-11-09	336.0	8
8	2011-10-26	2011-11-09	336.0	24
8	2011-10-26	2011-11-09	336.0	21
8	2011-10-26	2011-11-09	336.0	4
8	2011-10-26	2011-11-09	336.0	2
8	2011-10-26	2011-11-09	336.0	16
8	2011-10-26	2011-11-09	336.0	20
8	2011-10-26	2011-11-09	336.0	30
8	2011-10-26	2011-11-09	336.0	17
8	2011-10-26	2011-11-09	336.0	16
8	2011-10-26	2011-11-09	336.0	17
8	2011-10-26	2011-11-09	336.0	14
8	2011-10-26	2011-11-09	336.0	15
8	2011-10-26	2011-11-09	336.0	37
8	2011-10-26	2011-11-09	336.0	31
8	2011-10-26	2011-11-09	336.0	12
8	2011-10-26	2011-11-09	336.0	13
8	2011-10-26	2011-11-09	336.0	20
8	2011-10-26	2011-11-09	336.0	7
8	2011-10-26	2011-11-09	336.0	27
8	2011-10-26	2011-11-09	336.0	18
8	2011-10-26	2011-11-09	336.0	16
8	2011-10-26	2011-11-09	336.0	8
8	2011-10-26	2011-11-09	336.0	5
8	2011-10-26	2011-11-09	336.0	12
8	2011-10-26	2011-11-09	336.0	20
8	2011-10-26	2011-11-09	336.0	14
8	2011-10-26	2011-11-09	336.0	17
8	2011-10-26	2011-11-09	336.0	7
8	2011-10-26	2011-11-09	336.0	10
8	2011-10-26	2011-11-09	336.0	34
8	2011-10-26	2011-11-09	336.0	19
8	2011-10-26	2011-11-09	336.0	21
8	2011-10-26	2011-11-09	336.0	11
8	2011-10-26	2011-11-09	336.0	5


==> data/linnhe/cage_8_2012-05-17.tsv <==
cage	deployment	recovery	duration	count
8	2012-05-01	2012-05-17	384.0	0
8	2012-05-01	2012-05-17	384.0	0
8	2012-05-01	2012-05-17	384.0	0
8	2012-05-01	2012-05-17	384.0	0
8	2012-05-01	2012-05-17	384.0	0
8	2012-05-01	2012-05-17	384.0	0
8	2012-05-01	2012-05-17	384.0	0
8	2012-05-01	2012-05-17	384.0	0
8	2012-05-01	2012-05-17	384.0	0
8	2012-05-01	2012-05-17	384.0	0
8	2012-05-01	2012-05-17	384.0	0
8	2012-05-01	2012-05-17	384.0	0
8	2012-05-01	2012-05-17	384.0	0
8	2012-05-01	2012-05-17	384.0	0
8	2012-05-01	2012-05-17	384.0	0
8	2012-05-01	2012-05-17	384.0	0
8	2012-05-01	2012-05-17	384.0	0
8	2012-05-01	2012-05-17	384.0	0
8	2012-05-01	2012-05-17	384.0	0
8	2012-05-01	2012-05-17	384.0	0
8	2012-05-01	2012-05-17	384.0	0
8	2012-05-01	2012-05-17	384.0	0
8	2012-05-01	2012-05-17	384.0	0
8	2012-05-01	2012-05-17	384.0	0
8	2012-05-01	2012-05-17	384.0	0
8	2012-05-01	2012-05-17	384.0	0
8	2012-05-01	2012-05-17	384.0	0
8	2012-05-01	2012-05-17	384.0	0
8	2012-05-01	2012-05-17	384.0	0
8	2012-05-01	2012-05-17	384.0	0


==> data/linnhe/cage_8_2012-10-19.tsv <==
cage	deployment	recovery	duration	count
8	2012-10-03	2012-10-19	384.0	0
8	2012-10-03	2012-10-19	384.0	0
8	2012-10-03	2012-10-19	384.0	0
8	2012-10-03	2012-10-19	384.0	0
8	2012-10-03	2012-10-19	384.0	0
8	2012-10-03	2012-10-19	384.0	0
8	2012-10-03	2012-10-19	384.0	0
8	2012-10-03	2012-10-19	384.0	0
8	2012-10-03	2012-10-19	384.0	0
8	2012-10-03	2012-10-19	384.0	0
8	2012-10-03	2012-10-19	384.0	0
8	2012-10-03	2012-10-19	384.0	0
8	2012-10-03	2012-10-19	384.0	0
8	2012-10-03	2012-10-19	384.0	0
8	2012-10-03	2012-10-19	384.0	0
8	2012-10-03	2012-10-19	384.0	0
8	2012-10-03	2012-10-19	384.0	0
8	2012-10-03	2012-10-19	384.0	0
8	2012-10-03	2012-10-19	384.0	0
8	2012-10-03	2012-10-19	384.0	0
8	2012-10-03	2012-10-19	384.0	0
8	2012-10-03	2012-10-19	384.0	0
8	2012-10-03	2012-10-19	384.0	1
8	2012-10-03	2012-10-19	384.0	0
8	2012-10-03	2012-10-19	384.0	0
8	2012-10-03	2012-10-19	384.0	0
8	2012-10-03	2012-10-19	384.0	0
8	2012-10-03	2012-10-19	384.0	0
8	2012-10-03	2012-10-19	384.0	0
8	2012-10-03	2012-10-19	384.0	0
8	2012-10-03	2012-10-19	384.0	0
8	2012-10-03	2012-10-19	384.0	0
8	2012-10-03	2012-10-19	384.0	0
8	2012-10-03	2012-10-19	384.0	0
8	2012-10-03	2012-10-19	384.0	0
8	2012-10-03	2012-10-19	384.0	0
8	2012-10-03	2012-10-19	384.0	0
8	2012-10-03	2012-10-19	384.0	0
8	2012-10-03	2012-10-19	384.0	0
8	2012-10-03	2012-10-19	384.0	0
8	2012-10-03	2012-10-19	384.0	0
8	2012-10-03	2012-10-19	384.0	0
8	2012-10-03	2012-10-19	384.0	0
8	2012-10-03	2012-10-19	384.0	0
8	2012-10-03	2012-10-19	384.0	0
8	2012-10-03	2012-10-19	384.0	0
8	2012-10-03	2012-10-19	384.0	0
8	2012-10-03	2012-10-19	384.0	0
8	2012-10-03	2012-10-19	384.0	0
8	2012-10-03	2012-10-19	384.0	0


==> data/linnhe/cage_8_2013-10-15.tsv <==
cage	deployment	recovery	duration	count
8	2013-10-02	2013-10-15	312.0	0
8	2013-10-02	2013-10-15	312.0	0
8	2013-10-02	2013-10-15	312.0	0
8	2013-10-02	2013-10-15	312.0	0
8	2013-10-02	2013-10-15	312.0	0
8	2013-10-02	2013-10-15	312.0	0
8	2013-10-02	2013-10-15	312.0	0
8	2013-10-02	2013-10-15	312.0	0
8	2013-10-02	2013-10-15	312.0	0
8	2013-10-02	2013-10-15	312.0	0
8	2013-10-02	2013-10-15	312.0	0
8	2013-10-02	2013-10-15	312.0	0
8	2013-10-02	2013-10-15	312.0	0
8	2013-10-02	2013-10-15	312.0	0
8	2013-10-02	2013-10-15	312.0	0
8	2013-10-02	2013-10-15	312.0	0
8	2013-10-02	2013-10-15	312.0	0
8	2013-10-02	2013-10-15	312.0	0
8	2013-10-02	2013-10-15	312.0	0
8	2013-10-02	2013-10-15	312.0	0
8	2013-10-02	2013-10-15	312.0	0
8	2013-10-02	2013-10-15	312.0	0
8	2013-10-02	2013-10-15	312.0	0
8	2013-10-02	2013-10-15	312.0	0
8	2013-10-02	2013-10-15	312.0	0
8	2013-10-02	2013-10-15	312.0	0
8	2013-10-02	2013-10-15	312.0	0
8	2013-10-02	2013-10-15	312.0	0
8	2013-10-02	2013-10-15	312.0	0
8	2013-10-02	2013-10-15	312.0	0
8	2013-10-02	2013-10-15	312.0	0
8	2013-10-02	2013-10-15	312.0	0
8	2013-10-02	2013-10-15	312.0	0
8	2013-10-02	2013-10-15	312.0	0
8	2013-10-02	2013-10-15	312.0	0
8	2013-10-02	2013-10-15	312.0	0
8	2013-10-02	2013-10-15	312.0	0
8	2013-10-02	2013-10-15	312.0	0
8	2013-10-02	2013-10-15	312.0	0
8	2013-10-02	2013-10-15	312.0	0
8	2013-10-02	2013-10-15	312.0	0
8	2013-10-02	2013-10-15	312.0	0
8	2013-10-02	2013-10-15	312.0	0
8	2013-10-02	2013-10-15	312.0	0
8	2013-10-02	2013-10-15	312.0	0
8	2013-10-02	2013-10-15	312.0	0
8	2013-10-02	2013-10-15	312.0	0
8	2013-10-02	2013-10-15	312.0	0
8	2013-10-02	2013-10-15	312.0	0
8	2013-10-02	2013-10-15	312.0	0


==> data/linnhe/cage_9_2011-11-09.tsv <==
cage	deployment	recovery	duration	count
9	2011-10-26	2011-11-09	336.0	3
9	2011-10-26	2011-11-09	336.0	6
9	2011-10-26	2011-11-09	336.0	1
9	2011-10-26	2011-11-09	336.0	1
9	2011-10-26	2011-11-09	336.0	2
9	2011-10-26	2011-11-09	336.0	4
9	2011-10-26	2011-11-09	336.0	5
9	2011-10-26	2011-11-09	336.0	5
9	2011-10-26	2011-11-09	336.0	4
9	2011-10-26	2011-11-09	336.0	1
9	2011-10-26	2011-11-09	336.0	3
9	2011-10-26	2011-11-09	336.0	4
9	2011-10-26	2011-11-09	336.0	1
9	2011-10-26	2011-11-09	336.0	0
9	2011-10-26	2011-11-09	336.0	1
9	2011-10-26	2011-11-09	336.0	6
9	2011-10-26	2011-11-09	336.0	1
9	2011-10-26	2011-11-09	336.0	0
9	2011-10-26	2011-11-09	336.0	2
9	2011-10-26	2011-11-09	336.0	0
9	2011-10-26	2011-11-09	336.0	6
9	2011-10-26	2011-11-09	336.0	2
9	2011-10-26	2011-11-09	336.0	0
9	2011-10-26	2011-11-09	336.0	1
9	2011-10-26	2011-11-09	336.0	4
9	2011-10-26	2011-11-09	336.0	1
9	2011-10-26	2011-11-09	336.0	3
9	2011-10-26	2011-11-09	336.0	4
9	2011-10-26	2011-11-09	336.0	3
9	2011-10-26	2011-11-09	336.0	6
9	2011-10-26	2011-11-09	336.0	6
9	2011-10-26	2011-11-09	336.0	6
9	2011-10-26	2011-11-09	336.0	1
9	2011-10-26	2011-11-09	336.0	1
9	2011-10-26	2011-11-09	336.0	1
9	2011-10-26	2011-11-09	336.0	2
9	2011-10-26	2011-11-09	336.0	1
9	2011-10-26	2011-11-09	336.0	0
9	2011-10-26	2011-11-09	336.0	4
9	2011-10-26	2011-11-09	336.0	2
9	2011-10-26	2011-11-09	336.0	2
9	2011-10-26	2011-11-09	336.0	2
9	2011-10-26	2011-11-09	336.0	4
9	2011-10-26	2011-11-09	336.0	3
9	2011-10-26	2011-11-09	336.0	1
9	2011-10-26	2011-11-09	336.0	0
9	2011-10-26	2011-11-09	336.0	2
9	2011-10-26	2011-11-09	336.0	4
9	2011-10-26	2011-11-09	336.0	1
9	2011-10-26	2011-11-09	336.0	4


==> data/linnhe/cage_9_2012-05-17.tsv <==
cage	deployment	recovery	duration	count
9	2012-05-01	2012-05-17	384.0	0
9	2012-05-01	2012-05-17	384.0	0
9	2012-05-01	2012-05-17	384.0	0
9	2012-05-01	2012-05-17	384.0	0
9	2012-05-01	2012-05-17	384.0	0
9	2012-05-01	2012-05-17	384.0	0
9	2012-05-01	2012-05-17	384.0	0
9	2012-05-01	2012-05-17	384.0	1
9	2012-05-01	2012-05-17	384.0	0
9	2012-05-01	2012-05-17	384.0	0
9	2012-05-01	2012-05-17	384.0	0
9	2012-05-01	2012-05-17	384.0	0
9	2012-05-01	2012-05-17	384.0	0
9	2012-05-01	2012-05-17	384.0	0
9	2012-05-01	2012-05-17	384.0	0
9	2012-05-01	2012-05-17	384.0	0
9	2012-05-01	2012-05-17	384.0	0
9	2012-05-01	2012-05-17	384.0	0
9	2012-05-01	2012-05-17	384.0	0
9	2012-05-01	2012-05-17	384.0	0
9	2012-05-01	2012-05-17	384.0	0
9	2012-05-01	2012-05-17	384.0	0
9	2012-05-01	2012-05-17	384.0	0
9	2012-05-01	2012-05-17	384.0	0
9	2012-05-01	2012-05-17	384.0	0
9	2012-05-01	2012-05-17	384.0	2
9	2012-05-01	2012-05-17	384.0	0
9	2012-05-01	2012-05-17	384.0	0
9	2012-05-01	2012-05-17	384.0	0
9	2012-05-01	2012-05-17	384.0	0
9	2012-05-01	2012-05-17	384.0	0
9	2012-05-01	2012-05-17	384.0	0
9	2012-05-01	2012-05-17	384.0	0
9	2012-05-01	2012-05-17	384.0	0
9	2012-05-01	2012-05-17	384.0	0
9	2012-05-01	2012-05-17	384.0	0
9	2012-05-01	2012-05-17	384.0	0
9	2012-05-01	2012-05-17	384.0	0
9	2012-05-01	2012-05-17	384.0	0
9	2012-05-01	2012-05-17	384.0	0
9	2012-05-01	2012-05-17	384.0	0
9	2012-05-01	2012-05-17	384.0	0
9	2012-05-01	2012-05-17	384.0	1
9	2012-05-01	2012-05-17	384.0	0
9	2012-05-01	2012-05-17	384.0	0
9	2012-05-01	2012-05-17	384.0	0
9	2012-05-01	2012-05-17	384.0	1
9	2012-05-01	2012-05-17	384.0	0
9	2012-05-01	2012-05-17	384.0	0
9	2012-05-01	2012-05-17	384.0	0


==> data/linnhe/cage_9_2012-10-19.tsv <==
cage	deployment	recovery	duration	count
9	2012-10-03	2012-10-19	384.0	2
9	2012-10-03	2012-10-19	384.0	1
9	2012-10-03	2012-10-19	384.0	0
9	2012-10-03	2012-10-19	384.0	1
9	2012-10-03	2012-10-19	384.0	0
9	2012-10-03	2012-10-19	384.0	1
9	2012-10-03	2012-10-19	384.0	1
9	2012-10-03	2012-10-19	384.0	1
9	2012-10-03	2012-10-19	384.0	0
9	2012-10-03	2012-10-19	384.0	0
9	2012-10-03	2012-10-19	384.0	2
9	2012-10-03	2012-10-19	384.0	0
9	2012-10-03	2012-10-19	384.0	0
9	2012-10-03	2012-10-19	384.0	0
9	2012-10-03	2012-10-19	384.0	0
9	2012-10-03	2012-10-19	384.0	1
9	2012-10-03	2012-10-19	384.0	0
9	2012-10-03	2012-10-19	384.0	1
9	2012-10-03	2012-10-19	384.0	0
9	2012-10-03	2012-10-19	384.0	0
9	2012-10-03	2012-10-19	384.0	0
9	2012-10-03	2012-10-19	384.0	2
9	2012-10-03	2012-10-19	384.0	1
9	2012-10-03	2012-10-19	384.0	0
9	2012-10-03	2012-10-19	384.0	2
9	2012-10-03	2012-10-19	384.0	0
9	2012-10-03	2012-10-19	384.0	1
9	2012-10-03	2012-10-19	384.0	0
9	2012-10-03	2012-10-19	384.0	0
9	2012-10-03	2012-10-19	384.0	0
9	2012-10-03	2012-10-19	384.0	0
9	2012-10-03	2012-10-19	384.0	0
9	2012-10-03	2012-10-19	384.0	0
9	2012-10-03	2012-10-19	384.0	3
9	2012-10-03	2012-10-19	384.0	0
9	2012-10-03	2012-10-19	384.0	0
9	2012-10-03	2012-10-19	384.0	0
9	2012-10-03	2012-10-19	384.0	0
9	2012-10-03	2012-10-19	384.0	0
9	2012-10-03	2012-10-19	384.0	1
9	2012-10-03	2012-10-19	384.0	2
9	2012-10-03	2012-10-19	384.0	1
9	2012-10-03	2012-10-19	384.0	0
9	2012-10-03	2012-10-19	384.0	0
9	2012-10-03	2012-10-19	384.0	1
9	2012-10-03	2012-10-19	384.0	0
9	2012-10-03	2012-10-19	384.0	0
9	2012-10-03	2012-10-19	384.0	0
9	2012-10-03	2012-10-19	384.0	0
9	2012-10-03	2012-10-19	384.0	0


==> data/linnhe/cage_9_2013-10-15.tsv <==
cage	deployment	recovery	duration	count
9	2013-10-02	2013-10-15	312.0	3
9	2013-10-02	2013-10-15	312.0	6
9	2013-10-02	2013-10-15	312.0	3
9	2013-10-02	2013-10-15	312.0	3
9	2013-10-02	2013-10-15	312.0	1
9	2013-10-02	2013-10-15	312.0	3
9	2013-10-02	2013-10-15	312.0	5
9	2013-10-02	2013-10-15	312.0	3
9	2013-10-02	2013-10-15	312.0	3
9	2013-10-02	2013-10-15	312.0	4
9	2013-10-02	2013-10-15	312.0	1
9	2013-10-02	2013-10-15	312.0	2
9	2013-10-02	2013-10-15	312.0	1
9	2013-10-02	2013-10-15	312.0	1
9	2013-10-02	2013-10-15	312.0	0
9	2013-10-02	2013-10-15	312.0	3
9	2013-10-02	2013-10-15	312.0	0
9	2013-10-02	2013-10-15	312.0	0
9	2013-10-02	2013-10-15	312.0	0
9	2013-10-02	2013-10-15	312.0	1
9	2013-10-02	2013-10-15	312.0	0
9	2013-10-02	2013-10-15	312.0	2
9	2013-10-02	2013-10-15	312.0	0
9	2013-10-02	2013-10-15	312.0	1
9	2013-10-02	2013-10-15	312.0	1
9	2013-10-02	2013-10-15	312.0	2
9	2013-10-02	2013-10-15	312.0	2
9	2013-10-02	2013-10-15	312.0	3
9	2013-10-02	2013-10-15	312.0	6
9	2013-10-02	2013-10-15	312.0	0
9	2013-10-02	2013-10-15	312.0	1
9	2013-10-02	2013-10-15	312.0	1
9	2013-10-02	2013-10-15	312.0	3
9	2013-10-02	2013-10-15	312.0	4
9	2013-10-02	2013-10-15	312.0	3
9	2013-10-02	2013-10-15	312.0	1
9	2013-10-02	2013-10-15	312.0	1
9	2013-10-02	2013-10-15	312.0	0
9	2013-10-02	2013-10-15	312.0	5
9	2013-10-02	2013-10-15	312.0	0
9	2013-10-02	2013-10-15	312.0	3
9	2013-10-02	2013-10-15	312.0	2
9	2013-10-02	2013-10-15	312.0	1
9	2013-10-02	2013-10-15	312.0	1
9	2013-10-02	2013-10-15	312.0	1
9	2013-10-02	2013-10-15	312.0	1
9	2013-10-02	2013-10-15	312.0	2
9	2013-10-02	2013-10-15	312.0	0
9	2013-10-02	2013-10-15	312.0	4
9	2013-10-02	2013-10-15	312.0	3


==> data/simulated/beta-sweep-b0.01-g0.01-d0.1.tsv <==
n	t0	t72	t144	t216	t288	t360
0.0	1.0	0.5985484890812669	0.4662318486093208	0.4128483757403575	0.3891208782412161	0.37806986170358936
1.0	0.0	0.30720365351661144	0.35576857941964135	0.36523658931704533	0.36727767329265604	0.3677395875168607
2.0	0.0	0.07883579850938717	0.13573856475559057	0.16155781761624663	0.1733303144207351	0.17884578696193998
3.0	0.0	0.013487429499246001	0.03452611035357922	0.047642047335822835	0.05453348592027891	0.05798635144659888
4.0	0.0	0.0017305982525794644	0.006586479051010383	0.01053693054255419	0.012868065313441687	0.014100487093758362
5.0	0.0	0.00017764517473917139	0.0010051918534791674	0.0018643515390580733	0.0024291438810957492	0.0027430418504716153
6.0	0.0	1.5196001162286201e-05	0.0001278389988619891	0.0002748908277993501	0.00038213074034547633	0.00044468195399924537
7.0	0.0	1.1141874249679899e-06	1.3935770220313794e-05	3.474128715771643e-05	5.152570261307093e-05	6.179022645736915e-05
8.0	0.0	7.148174608319335e-08	1.329249959404599e-06	3.841843029597535e-06	6.079164890666641e-06	7.512735904431126e-06
9.0	0.0	4.076426924288229e-09	1.1270151300227953e-07	3.7764245166795116e-07	6.37545820415066e-07	8.119399625143819e-07
10.0	0.0	2.0920436546616758e-10	8.599970528938106e-09	3.340907749209556e-08	6.017572600020784e-08	7.897551448260185e-08
11.0	0.0	9.776287037883078e-12	5.965431935881824e-10	2.686927807337042e-09	5.163449662520091e-09	6.9833736115929135e-09
12.0	0.0	4.092898344430613e-13	3.7972724712955986e-11	1.9808568092013356e-10	4.0611246241749806e-10	5.660890573649376e-10
13.0	0.0	2.007901383172934e-14	2.1970728793752637e-12	1.3481220600085814e-11	2.9506873048207525e-11	4.232254187884475e-11
14.0	0.0	-6.317194680515429e-16	1.4089684788939604e-13	8.518657195889966e-13	1.9729366625152673e-12	2.961760914791544e-12
15.0	0.0	3.6157175430446504e-16	-4.1150506492364146e-15	4.987007991612462e-14	1.3401804251718358e-13	1.808003470030682e-13
16.0	0.0	-7.505624213710948e-17	4.5147307936260376e-15	3.0573660544898343e-15	3.3854304808656946e-15	1.5680738937265195e-14
17.0	0.0	1.3331376591776307e-17	-1.2468033994247605e-15	3.104044996988405e-17	1.6739507409329272e-15	-5.558863762556241e-16
18.0	0.0	-1.6363590662246636e-18	2.2557955414332244e-16	3.035861512975118e-17	-2.1351387955322933e-16	2.515091541776552e-16
19.0	0.0	0.0	0.0	0.0	0.0	0.0


==> data/simulated/beta-sweep-b0.02-g0.01-d0.1.tsv <==
n	t0	t72	t144	t216	t288	t360
0.0	1.0	0.3582602905898831	0.2173721280287357	0.1704437740730338	0.15141505772735384	0.14293682181953865
1.0	0.0	0.36775257185006655	0.33174129311940614	0.301574668265434	0.2858308220065696	0.27806251102593527
2.0	0.0	0.18874817786563391	0.2531425705068584	0.2667955369912755	0.2697857780142451	0.27046480768856607
3.0	0.0	0.06458305098790354	0.12877737544855777	0.1573515375459938	0.1697609449711182	0.17538313463456714
4.0	0.0	0.016573552611447013	0.049133219212800464	0.06960247440980023	0.08011572704219487	0.08529550716070751
5.0	0.0	0.0034025353953854556	0.01499687832164183	0.02463022358155953	0.030247379714382273	0.03318596652441609
6.0	0.0	0.0005821145385665515	0.003814567305480865	0.007263246549358194	0.00951648334334114	0.010759734120429118
7.0	0.0	8.536256390129968e-05	0.000831654453559738	0.0018358890663559336	0.0025663650689747492	0.0029902108932229835
8.0	0.0	1.0953035849018715e-05	0.00015865311787976576	0.0004060412401663744	0.0006055756893224199	0.0007271267998063191
9.0	0.0	1.2492490876971817e-06	2.690306618483237e-05	7.982544387263324e-05	0.00012701818614098553	0.00015716866392576683
10.0	0.0	1.2823486227512057e-07	4.10579677946246e-06	1.4123913805092337e-05	2.3977609920871127e-05	3.0574845864040556e-05
11.0	0.0	1.1966587616446961e-08	5.696398741104398e-07	2.271831310112596e-06	4.1148420344894425e-06	5.407168250890426e-06
12.0	0.0	1.0236391238885626e-09	7.244609980437285e-08	3.349720998291622e-07	6.47309350227829e-07	8.765703482121827e-07
13.0	0.0	8.0827164351952e-11	8.504817795193587e-09	4.559088184555523e-08	9.399554405661209e-08	1.3117183087905587e-07
14.0	0.0	5.926471059108263e-12	9.271467404503681e-10	5.761900756347542e-09	1.2674079255202176e-08	1.8226454712634894e-08
15.0	0.0	4.055604009521732e-13	9.430534918895476e-11	6.795688120626714e-10	1.5947744248352716e-09	2.3634438617395146e-09
16.0	0.0	2.6008063376835812e-14	9.005705737907732e-12	7.512431667867635e-11	1.8800399239610379e-10	2.8700899816702785e-10
17.0	0.0	1.5746252041985972e-15	8.002528571854271e-13	7.754782846318292e-12	2.0671922028844634e-11	3.250392985242564e-11
18.0	0.0	8.601595050597148e-17	6.516667932705464e-14	7.045763192611636e-13	1.977588003406881e-12	3.1795768059800637e-12
19.0	0.0	0.0	0.0	0.0	0.0	0.0


==> data/simulated/beta-sweep-b0.03-g0.01-d0.1.tsv <==
n	t0	t72	t144	t216	t288	t360
0.0	1.0	0.21443615467549212	0.10134581252259736	0.07036743903928451	0.058918761390893144	0.054040104741438715
1.0	0.0	0.3301766178836351	0.2320025289294099	0.18675691684481954	0.1668341120809217	0.15769058375121162
2.0	0.0	0.254193606395138	0.2655520346123694	0.24782872920747542	0.2362033781486913	0.23007283499795614
3.0	0.0	0.13046429503173537	0.20263538623818117	0.21924785101483724	0.2229441575319852	0.2237863886772568
4.0	0.0	0.05022037882713324	0.11596907876031197	0.14547229954416835	0.1578219300841016	0.16325378356412146
5.0	0.0	0.015465297682715134	0.05309567091192011	0.07721741339430184	0.08937758006452942	0.09527584939312857
6.0	0.0	0.003968764573277356	0.020257916303514333	0.034156152922793497	0.042180195374324256	0.046336279120638785
7.0	0.0	0.0008729826273683157	0.00662496582777011	0.01295018161993689	0.017062465719446047	0.01931579959985568
8.0	0.0	0.00016802113653094095	0.0018957478210423005	0.0042962626292656295	0.006039250536665815	0.007045507305201289
9.0	0.0	2.8745489759113093e-05	0.0004821975128695974	0.001266931866404647	0.0019000794720004902	0.00228433236628523
10.0	0.0	4.4260673300774795e-06	0.00011038546094581061	0.00033624682766651974	0.0005380255977415629	0.000666574512482531
11.0	0.0	6.195461121095422e-07	2.2972385530227378e-05	8.112792693004903e-05	0.00013849725588992835	0.0001768255159046723
12.0	0.0	7.949515909189088e-08	4.382397013279953e-06	1.7942939534672344e-05	3.2680567911283916e-05	4.299821938030573e-05
13.0	0.0	9.415550836168984e-09	7.717113786105942e-07	3.6631285813795207e-06	7.118190208200539e-06	9.651262505203902e-06
14.0	0.0	1.0355357965766889e-09	1.2618569312448445e-07	6.943998887625285e-07	1.4395642237179808e-06	2.0113397191150774e-06
15.0	0.0	1.0629850148423614e-10	1.925619993460909e-08	1.2282692715586994e-07	2.7160528994452225e-07	3.9099993331723027e-07
16.0	0.0	1.022790532665363e-11	2.7528659412164782e-09	2.0331910240498506e-08	4.791618317370747e-08	7.1036623017638e-08
17.0	0.0	9.25281461271853e-13	3.6765391948952043e-10	3.126712471134338e-09	7.825938679206538e-09	1.1925496563571395e-08
18.0	0.0	7.586560844680307e-14	4.273306096299225e-11	4.0856120523507224e-10	1.07305444380916e-09	1.670861014299142e-09
19.0	0.0	0.0	0.0	0.0	0.0	0.0


==> data/simulated/beta-sweep-b0.04-g0.01-d0.1.tsv <==
n	t0	t72	t144	t216	t288	t360
0.0	1.0	0.12835043581400665	0.04725064554075019	0.02905108421089152	0.022926524433250797	0.020430943767811256
1.0	0.0	0.26350228651247926	0.14422262398599092	0.10280305763174818	0.08655819767257616	0.07949077714961096
2.0	0.0	0.27048390820375473	0.22010456186747096	0.1818945651333742	0.1633985474844969	0.15463758576208564
3.0	0.0	0.18510034091294109	0.22394090846466166	0.21455673651909027	0.2056349448202948	0.20054974659586294
4.0	0.0	0.09500233239462602	0.17088309094486698	0.18981295489337158	0.1940916754330069	0.19506997728939438
5.0	0.0	0.03900778622406954	0.10431691456840535	0.13433820227046053	0.14655710712044492	0.15179194515446431
6.0	0.0	0.013347105519664065	0.05306756120439232	0.07923042178356739	0.09222010384362767	0.09842960663744912
7.0	0.0	0.003914498169959703	0.023139647353047917	0.040053236246586216	0.04973905419513859	0.054708640630956665
8.0	0.0	0.0010045536773906052	0.008828611282020244	0.017717045584603304	0.023473477712806456	0.026606882708952343
9.0	0.0	0.00022914884830474287	0.0029941636381457803	0.0069661438930990775	0.009847016230338283	0.011502152208428346
10.0	0.0	4.7044051778547574e-05	0.0009139052512552534	0.002465108060071628	0.0037176952572036625	0.00447512798273276
11.0	0.0	8.780092158224618e-06	0.00025359115078623057	0.0007930238180328673	0.0012759925673366485	0.0015828332111398897
12.0	0.0	1.5021208336556167e-06	6.450274768836577e-05	0.00023385428937018626	0.0004014451400838436	0.0005131722680080446
13.0	0.0	2.3721848963651323e-07	1.5144624658146192e-05	6.365463150048668e-05	0.00011657680024848583	0.00015356180774033057
14.0	0.0	3.478623402043178e-08	3.3017308040045435e-06	1.6086789324967897e-05	3.1426142278170453e-05	4.265288252439672e-05
15.0	0.0	4.761009124358577e-09	6.716910800077042e-07	3.791726142038664e-06	7.897386737209815e-06	1.1040313923943336e-05
16.0	0.0	6.108015878014284e-10	1.2790158574051308e-07	8.34722750479069e-07	1.8504957624889453e-06	2.661911397776955e-06
17.0	0.0	7.354893068875602e-11	2.2640946643895454e-08	1.693631553098235e-07	3.9755797426143844e-07	5.868294132750775e-07
18.0	0.0	7.949744033946006e-12	3.411443361394502e-09	2.8432859847798753e-08	6.970639368064493e-08	1.0488810351723033e-07
19.0	0.0	0.0	0.0	0.0	0.0	0.0


==> data/simulated/beta-sweep-b0.05-g0.01-d0.1.tsv <==
n	t0	t72	t144	t216	t288	t360
0.0	1.0	0.07682395909315581	0.02202975742922429	0.011993706744425257	0.008921230904677975	0.007724406207606116
1.0	0.0	0.1971486184639953	0.08405148188603641	0.05305265530883482	0.04210219842199419	0.03756673125277874
2.0	0.0	0.2529652091680925	0.16034338167215018	0.1173358785125686	0.09934700274188923	0.0913506616904688
3.0	0.0	0.2163897048768829	0.20392263938830676	0.17300684010026177	0.15628363367468925	0.14809100938865655
4.0	0.0	0.13882690982694632	0.19450963186625078	0.19131850630637265	0.18438835186003988	0.1800557049389939
5.0	0.0	0.07125259828073476	0.14842490074353806	0.16925467542751266	0.1740377350049136	0.17513580190981104
6.0	0.0	0.03047519610381414	0.0943824347225809	0.12477946391393231	0.13689010168872676	0.14195852228697126
7.0	0.0	0.01117237546389817	0.051443297119696516	0.07884946453968569	0.09228979963363532	0.09862809465287117
8.0	0.0	0.0035838728140091952	0.024534344951336193	0.04359757884066779	0.05444311363050611	0.059957925536867344
9.0	0.0	0.0010218970203931049	0.010400820719515681	0.021427586441488657	0.028548181755415535	0.03239940779068473
10.0	0.0	0.0002622431701795192	0.003968288438403119	0.00947820027260132	0.013472649987297714	0.015756611444760628
11.0	0.0	6.117987063763616e-05	0.0013764042007923102	0.0038113867889817965	0.005779961475802844	0.006965901209884599
12.0	0.0	1.308351268498366e-05	0.00043762202224237	0.0014048861699878156	0.002272888315784052	0.0028226231935485884
13.0	0.0	2.5827241094396808e-06	0.00012843528347558408	0.000477965703971546	0.0008248473133568683	0.0010554133208139668
14.0	0.0	4.7341985084433287e-07	3.4998571901738754e-05	0.00015094083354732054	0.0002777589050209311	0.0003660779837508978
15.0	0.0	8.099220538473211e-08	8.897077369591734e-06	4.442120543886611e-05	8.707654272061536e-05	0.00011813441887486137
16.0	0.0	1.2986434796415635e-08	2.114308313603091e-06	1.2176005856896094e-05	2.5356450435585602e-05	3.535490404790401e-05
17.0	0.0	1.9516943438470394e-09	4.644739898635502e-07	3.0493847676254206e-06	6.700729950992021e-06	9.568517844895422e-06
18.0	0.0	2.602807274302013e-10	8.512487614299588e-08	6.174990965234427e-07	1.41096314241142e-06	2.049350764041181e-06
19.0	0.0	0.0	0.0	0.0	0.0	0.0


==> data/simulated/density-sweep-b0.02-g0.01-d0.01.tsv <==
n	t0	t72	t144	t216	t288	t360
0.0	1.0	0.8702818029210421	0.7647360756107393	0.6780532893595257	0.6062415254156499	0.5462670349147978
1.0	0.0	0.12091539448296508	0.20512095448635884	0.2634436351479394	0.30340982808249833	0.33029891388786825
2.0	0.0	0.008399884134792618	0.02750923311743393	0.05117779824638324	0.0759247922704502	0.09985718113512569
3.0	0.0	0.00038902161971481985	0.0024595501428186835	0.006628026358387164	0.012666199423875407	0.02012612658330171
4.0	0.0	1.3512490599581146e-05	0.00016492790056973572	0.0006437957672394388	0.001584784786318395	0.0030423022643104886
5.0	0.0	3.7548053061667825e-07	8.8475417197253e-06	5.0026716408524475e-05	0.00015862960870620588	0.0003679039990339951
6.0	0.0	8.69473518308129e-09	3.9552116988488425e-07	3.239475116875026e-06	1.3231740311648517e-05	3.707536294642129e-05
7.0	0.0	1.7257576326533253e-10	1.5155495984790208e-08	1.7980441366759278e-07	9.460255968686372e-07	3.202502831059996e-06
8.0	0.0	2.9972864031191983e-12	5.081337568831236e-10	8.732429904552496e-09	5.918298254315177e-08	2.4204810386466767e-07
9.0	0.0	4.6276533840634085e-14	1.5143920874439144e-11	3.7697401616790736e-10	3.2910812976374607e-09	1.6261530441214234e-08
10.0	0.0	6.429856140957373e-16	4.061930993828671e-13	1.4647350987729753e-11	1.64709825597983e-10	9.83246931352656e-10
11.0	0.0	8.122835419571662e-18	9.904753092228316e-15	5.172545493140292e-13	7.4943059160353e-12	5.404794197725975e-11
12.0	0.0	9.390787042094029e-20	2.2137868956898307e-16	1.675682637327953e-14	3.124848027940743e-13	2.723071575247629e-12
13.0	0.0	1.000157707778728e-21	4.567338396802184e-18	5.001957126055127e-16	1.2041806582917682e-14	1.2671007555682638e-13
14.0	0.0	9.893376734437151e-24	8.743829237959616e-20	1.3912532758086203e-17	4.2917061310681175e-16	5.463096795902977e-15
15.0	0.0	9.062402855660396e-26	1.5617040244743408e-21	3.5871533419652e-19	1.4422316022262936e-17	2.214042775013739e-16
16.0	0.0	7.701936715541663e-28	2.626059388299998e-23	8.804247594442797e-21	4.456269359645602e-19	8.255208005619494e-18
17.0	0.0	6.1421440312095826e-30	4.0975632182258335e-25	1.9734309901859934e-22	1.3297499137627644e-20	3.0107295848422836e-19
18.0	0.0	4.5624949785597063e-32	6.075428594155651e-27	4.2876964924611995e-24	3.6530873460746857e-22	9.7049653617608e-21
19.0	0.0	0.0	0.0	0.0	0.0	0.0


==> data/simulated/density-sweep-b0.02-g0.01-d0.1.tsv <==
n	t0	t72	t144	t216	t288	t360
0.0	1.0	0.3582602905898831	0.2173721280287357	0.1704437740730338	0.15141505772735384	0.14293682181953865
1.0	0.0	0.36775257185006655	0.33174129311940614	0.301574668265434	0.2858308220065696	0.27806251102593527
2.0	0.0	0.18874817786563391	0.2531425705068584	0.2667955369912755	0.2697857780142451	0.27046480768856607
3.0	0.0	0.06458305098790354	0.12877737544855777	0.1573515375459938	0.1697609449711182	0.17538313463456714
4.0	0.0	0.016573552611447013	0.049133219212800464	0.06960247440980023	0.08011572704219487	0.08529550716070751
5.0	0.0	0.0034025353953854556	0.01499687832164183	0.02463022358155953	0.030247379714382273	0.03318596652441609
6.0	0.0	0.0005821145385665515	0.003814567305480865	0.007263246549358194	0.00951648334334114	0.010759734120429118
7.0	0.0	8.536256390129968e-05	0.000831654453559738	0.0018358890663559336	0.0025663650689747492	0.0029902108932229835
8.0	0.0	1.0953035849018715e-05	0.00015865311787976576	0.0004060412401663744	0.0006055756893224199	0.0007271267998063191
9.0	0.0	1.2492490876971817e-06	2.690306618483237e-05	7.982544387263324e-05	0.00012701818614098553	0.00015716866392576683
10.0	0.0	1.2823486227512057e-07	4.10579677946246e-06	1.4123913805092337e-05	2.3977609920871127e-05	3.0574845864040556e-05
11.0	0.0	1.1966587616446961e-08	5.696398741104398e-07	2.271831310112596e-06	4.1148420344894425e-06	5.407168250890426e-06
12.0	0.0	1.0236391238885626e-09	7.244609980437285e-08	3.349720998291622e-07	6.47309350227829e-07	8.765703482121827e-07
13.0	0.0	8.0827164351952e-11	8.504817795193587e-09	4.559088184555523e-08	9.399554405661209e-08	1.3117183087905587e-07
14.0	0.0	5.926471059108263e-12	9.271467404503681e-10	5.761900756347542e-09	1.2674079255202176e-08	1.8226454712634894e-08
15.0	0.0	4.055604009521732e-13	9.430534918895476e-11	6.795688120626714e-10	1.5947744248352716e-09	2.3634438617395146e-09
16.0	0.0	2.6008063376835812e-14	9.005705737907732e-12	7.512431667867635e-11	1.8800399239610379e-10	2.8700899816702785e-10
17.0	0.0	1.5746252041985972e-15	8.002528571854271e-13	7.754782846318292e-12	2.0671922028844634e-11	3.250392985242564e-11
18.0	0.0	8.601595050597148e-17	6.516667932705464e-14	7.045763192611636e-13	1.977588003406881e-12	3.1795768059800637e-12
19.0	0.0	0.0	0.0	0.0	0.0	0.0


==> data/simulated/density-sweep-b0.02-g0.01-d1.0.tsv <==
n	t0	t72	t144	t216	t288	t360
0.0	1.0	0.13886097969510405
1.0	0.0	0.2741507316619217
2.0	0.0	0.27062542636442855
3.0	0.0	0.1780969686538984
4.0	0.0	0.08790340952912665
5.0	0.0	0.03470922370066364
6.0	0.0	0.011420965886568903
7.0	0.0	0.0032211724689249987
8.0	0.0	0.0007949378491584469
9.0	0.0	0.00017438127534455386
10.0	0.0	3.442778017629416e-05
11.0	0.0	6.1791040482758135e-06
12.0	0.0	1.0166069419394741e-06
13.0	0.0	1.5438957089293498e-07
14.0	0.0	2.1771443227927685e-08
15.0	0.0	2.8650561491549056e-09
16.0	0.0	3.530640917025125e-10
17.0	0.0	4.054332864685443e-11
18.0	0.0	4.015874388808192e-12
19.0	0.0	0.0


==> data/simulated/density-sweep-b0.02-g0.01-d10.0.tsv <==
n	t0	t72	t144	t216	t288	t360
0.0	1.0	0.13886118804562037
1.0	0.0	0.2741509346539216
2.0	0.0	0.27062542107481935
3.0	0.0	0.1780968298218694
4.0	0.0	0.0879032742005455
5.0	0.0	0.034709143886846254
6.0	0.0	0.011420930944398978
7.0	0.0	0.0032211601656385825
8.0	0.0	0.0007949342090345683
9.0	0.0	0.00017438034387264276
10.0	0.0	3.44275706460296e-05
11.0	0.0	6.179061212441086e-06
12.0	0.0	1.016599544993419e-06
13.0	0.0	1.5438807584042448e-07
14.0	0.0	2.1771318217469643e-08
15.0	0.0	2.8650241351377967e-09
16.0	0.0	3.5304490974467505e-10
17.0	0.0	4.0553380528654733e-11
18.0	0.0	4.012719568161037e-12
19.0	0.0	0.0


==> data/simulated/density-timeseries.tsv <==
t	f0	f1	f2	f3	f4	f5	f6	f7	f8	f9	f10	f11	f12	f13	f14	f15	f16	f17	f18	f19
0.0	1.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0
24.0	0.6526304229332837	0.2785062985543308	0.059425484620117604	0.008453161847082004	0.000901834609639371	7.697055203241514e-05	5.474457247125565e-06	3.3374183697346237e-07	1.7802824296545663e-08	8.441326243537708e-10	3.602438048675657e-11	1.3973050726257822e-12	4.972533709622399e-14	1.6288630335084812e-15	4.991079823299371e-17	1.4049926815807104e-18	3.817168900124156e-20	9.280805322882619e-22	2.2881548540070742e-23	0.0
48.0	0.46652987669214957	0.3556978744304159	0.13559793722825506	0.03446145714089922	0.006568639902040577	0.001001629849480482	0.00012727931128643074	1.3863139270661524e-05	1.321214708116519e-06	1.1192646014965531e-07	8.533634843255503e-09	5.914889304225561e-10	3.757915626047839e-11	2.204496886823531e-12	1.1992624553838915e-13	6.121330245226236e-15	2.876725344189055e-16	1.3387865136871034e-17	5.152524030768326e-19	0.0
72.0	0.35826029058987824	0.36775257185008214	0.1887481778656177	0.0645830509879099	0.016573552611442735	0.003402535395397729	0.0005821145385431615	8.536256393478311e-05	1.0953035810141597e-05	1.2492491248513913e-06	1.2823483273824174e-07	1.1966607286801792e-08	1.023628101951953e-09	8.083237385341266e-11	5.924392818101866e-12	4.062589944668139e-13	2.581140773316579e-14	1.6199036847452102e-15	7.85155662131971e-17	0.0
96.0	0.29106338197579074	0.35923456729936704	0.221686207083635	0.09120275698173248	0.028140935076103265	0.006946388492314461	0.001428888585116699	0.0002519363745939915	3.8867932235501616e-05	5.330150586106396e-06	6.578547331681451e-07	7.381218564781206e-08	7.591643745902871e-09	7.207659705707573e-10	6.353031898141491e-11	5.2329178941025975e-12	4.0126500986331107e-13	2.98840445746321e-14	1.786653801550436e-15	0.0
120.0	0.2471866459301854	0.3454709178282416	0.24141707699425605	0.11246910049787516	0.039297029204484954	0.010984396585108903	0.0025586533040954334	0.0005108576396297801	8.924756882082351e-05	1.3859270653122954e-05	1.936987641911493e-06	2.4610518499815604e-07	2.86632429085824e-08	3.081569128969957e-09	3.076224072506698e-10	2.8662629432924338e-11	2.505087989846241e-12	2.041970328244757e-13	1.544990537558384e-14	0.0
144.0	0.21737213581454018	0.33174128575217615	0.2531425664565587	0.1287773770393015	0.04913322086421102	0.014996878787210956	0.003814567302974065	0.0008316544061599065	0.00015865309791699008	2.6903061129904175e-05	4.105795814981889e-06	5.696397973148796e-07	7.244604543219076e-08	8.504856129380558e-09	9.271196408830941e-10	9.43218495407561e-11	8.997725888793126e-12	8.031965591133743e-13	6.448980441238579e-14	0.0
168.0	0.1964687196411911	0.31970412638860385	0.2601195971973468	0.14109338241460048	0.057398623870570716	0.018680405648250797	0.005066288057848605	0.0011777325167935094	0.00023955845621552644	4.3313554298459024e-05	7.048206962635008e-06	1.0426554122490074e-06	1.4138856784759092e-07	1.7698078789951178e-08	2.057073301722323e-09	2.2315616873312205e-10	2.2685735316185273e-11	2.1610881537686124e-12	1.8222384045342338e-13	0.0
192.0	0.1814480166868472	0.30969294835163186	0.26428980600060614	0.15036205361388988	0.06415896485693773	0.021901125570333902	0.006230089361076408	0.0015190613960138516	0.00032408910486202657	6.146119682533557e-05	1.0490111498518846e-05	1.6276705437503332e-06	2.315071341153208e-07	3.039481792303078e-08	3.7055424117501138e-09	4.2160030537845057e-10	4.496121372566712e-11	4.482521916044694e-12	3.9491742065303843e-13	0.0
216.0	0.17044378251923176	0.30157466534003585	0.2667955305576827	0.15735153580246808	0.0696024754452617	0.024630224615991864	0.007263246993657698	0.0018358891871192214	0.0004060412611231678	7.982544517879667e-05	1.412391324728461e-05	2.2718310686362476e-06	3.3497198939750166e-07	4.55909234479703e-08	5.7618435138610005e-09	6.796097520624708e-10	7.510071643961012e-11	7.764421805871728e-12	7.022194216713297e-13	0.0
240.0	0.16225857189029944	0.29507761268949806	0.26830877560478067	0.16264556842154987	0.0739453476713768	0.026894870830132117	0.008151674398158098	0.002117763194482242	0.0004814110130421333	9.727519791241082e-05	1.7690118320978708e-05	2.924601086302592e-06	4.432146024431428e-07	6.200096396030681e-08	8.053719311115443e-09	9.763349623255036e-10	1.108785709145523e-10	1.1772413983291082e-11	1.089070299008387e-12	0.0
264.0	0.1560970326569292	0.28991550046518916	0.26922676228792664	0.1666762658216498	0.07739101794383482	0.028747318660423394	0.008898624501484103	0.0023610306741596882	0.0005481361319558642	0.00011311565357964387	2.1008715410445063e-05	3.5471828828670285e-06	5.490085450893253e-07	7.843532906679635e-08	1.0405339643987609e-08	1.2882476628634223e-09	1.4940297033598775e-10	1.618563243877215e-11	1.524454270289631e-12	0.0
288.0	0.15141505954542678	0.28583082217670597	0.26978577676313736	0.1697609441123295	0.08011572688802197	0.03024737982392264	0.00951648344367453	0.002566365114953236	0.0006055757043879538	0.00012701819008928807	2.397761069928117e-05	4.114842272208348e-06	6.4730927151489e-07	9.399564867316117e-08	1.2673995935984289e-08	1.5948305465606208e-09	1.879743006576896e-10	2.0683527145823166e-11	1.9748230948558975e-12	0.0
312.0	0.14783098320756935	0.28260637116887327	0.270127274040691	0.1721328123373956	0.08226595737619194	0.03145333025639181	0.010021480084883195	0.0027368456858769203	0.0006539985823583079	0.0001389155235710541	2.655628129677696e-05	4.615205451915783e-06	7.352349612823258e-07	1.0811808909673582e-07	1.4763182888273772e-08	1.881264164138091e-09	2.245332048117439e-10	2.5005696361414254e-11	2.4123696710678814e-12	0.0
336.0	0.14507136545247476	0.28006454801604297	0.27033643341945357	0.17396415160158352	0.0839607308742318	0.032417733258345294	0.010430564966261876	0.002876644740165282	0.000694180934845599	0.00014890408426634655	2.874637221915012e-05	5.045065075307442e-06	8.116369728546645e-07	1.2052961692460215e-07	1.662014784008351e-08	2.1387368672319785e-09	2.57766136154979e-10	2.8975792495600146e-11	2.818056035502558e-12	0.0
360.0	0.14293682134862445	0.2780625106291909	0.2704648077657325	0.17538313495098462	0.0852955074247049	0.03318596666135972	0.01075973417282952	0.0029902109090686932	0.0007271268037320935	0.00015716866472418535	3.057484601450663e-05	5.407168251808349e-06	8.765703707000135e-07	1.3117181078504835e-07	1.822647096519628e-08	2.363433067253972e-09	2.870146500818079e-10	3.2501733339408416e-11	3.1800981132736423e-12	0.0


==> data/simulated/gamma-sweep-b0.02-g0.0-d0.1.tsv <==
n	t0	t72	t144	t216	t288	t360
0.0	1.0	0.2369277586821254	0.05613476285030851	0.013299885735203493	0.0031511418753961823	0.0007467266079972295
1.0	0.0	0.341175972502236	0.16166811700887612	0.05745550637607456	0.018150585508873763	0.005376406805727269
2.0	0.0	0.24564670020167542	0.23280208849280548	0.12410389377232665	0.05227369361574529	0.019355058056658676
3.0	0.0	0.11791041609671077	0.22349000495307061	0.1787096070321486	0.10036549033803621	0.04645216164873692
4.0	0.0	0.04244774979488837	0.1609128035662133	0.19300637559471623	0.144526297655218	0.08361391679778997
5.0	0.0	0.012224951940906288	0.0926857748541469	0.16675750851383497	0.16649428821767043	0.12040403970807594
6.0	0.0	0.002933988465808371	0.04448917192998812	0.12006540612996301	0.15983451685769992	0.1444848221698084
7.0	0.0	0.0006035633415470778	0.01830411645119277	0.0740975077830625	0.13152097859453854	0.14861293639938297
8.0	0.0	0.00010864140147521826	0.0065894819224293485	0.04001265420285308	0.09469510898964614	0.13375164036598636
9.0	0.0	1.7382624238109e-05	0.0021086342151782015	0.019206074017368728	0.06060487135144734	0.10700132639776201
10.0	0.0	2.5030978884602377e-06	0.0006072866539713779	0.008297023975503305	0.034908405210918245	0.07704096973617815
11.0	0.0	3.276782698837441e-07	0.00015899868758527478	0.003258467597653348	0.01827930896173726	0.050426822381901194
12.0	0.0	3.9321392317600295e-08	3.815968502032871e-05	0.0011730483351524762	0.00877406724360769	0.030256091296590105
13.0	0.0	4.3555999358980985e-09	8.453837912146755e-06	0.00038981298522635413	0.003887586246675274	0.016757215041694473
14.0	0.0	4.48005336735088e-10	1.7390752277984497e-06	0.0001202851497130671	0.0015994640039712288	0.008617992784993901
15.0	0.0	4.300763928124358e-11	3.339024434920798e-07	3.4642123146014875e-05	0.0006141942693987308	0.004136635153423867
16.0	0.0	3.871483679566188e-12	6.010244012027135e-08	9.35337319289764e-06	0.0002211100776025068	0.0018614858527430194
17.0	0.0	3.2731919241517293e-13	1.0182060168594559e-08	2.3768572929943465e-06	7.491735850347588e-05	0.0007883945178817446
18.0	0.0	2.6603965304065765e-14	1.6291298593904776e-09	5.704455678470779e-07	2.397362331390209e-05	0.00031535827666780684
19.0	0.0	0.0	0.0	0.0	0.0	0.0


==> data/simulated/gamma-sweep-b0.02-g0.005-d0.1.tsv <==
n	t0	t72	t144	t216	t288	t360
0.0	1.0	0.2984076734355992	0.1283504358140052	0.07124590770165155	0.047250645540749786	0.03547935027440536
1.0	0.0	0.360862816647352	0.26350228651248636	0.18820446490265316	0.1442226239859903	0.11845861247688183
2.0	0.0	0.21819474502528813	0.2704839082037521	0.2485821414306182	0.22010456186747038	0.19775507106831022
3.0	0.0	0.08795391593134685	0.1851003409129382	0.21888634459405082	0.22394090846466144	0.2200885035737674
4.0	0.0	0.02659055100074061	0.09500233239462626	0.14455352134513527	0.17088309094486706	0.18370811862153907
5.0	0.0	0.006431162456213205	0.039007786224069786	0.07637103382408712	0.10431691456840528	0.12267309668123826
6.0	0.0	0.0012961951075987457	0.01334710551966387	0.033623848299031436	0.053067561204393286	0.06826358011345901
7.0	0.0	0.00022392598118501546	0.003914498169959434	0.012688765635259364	0.02313964735304546	0.032559820670516416
8.0	0.0	3.3849062655068146e-05	0.0010045536773907306	0.004189858799759954	0.00882861128202757	0.013588859206914402
9.0	0.0	4.548165776398012e-06	0.00022914884830428368	0.0012297784436066201	0.0029941636381287575	0.0050411714113800495
10.0	0.0	5.500072664175061e-07	4.704405177943786e-05	0.0003248604744524925	0.0009139052512891486	0.0016831483883753072
11.0	0.0	6.046554220934417e-08	8.780092156738062e-06	7.80142943761492e-05	0.000253591150729058	0.0005108818543752232
12.0	0.0	6.093380504315375e-09	1.5021208357755333e-06	1.7173661920695982e-05	6.45027477703337e-05	0.00014214414762004962
13.0	0.0	5.668287473191398e-10	2.3721848707627735e-07	3.489709434087254e-06	1.5144624558628232e-05	3.650646150610341e-05
14.0	0.0	4.895723950370506e-11	3.478623662103702e-08	6.584582566696565e-07	3.3017309055076614e-06	8.705492878315478e-06
15.0	0.0	3.949646134690514e-12	4.761006937723774e-09	1.1595138428005267e-07	6.716909943932074e-07	1.9366975984250483e-06
16.0	0.0	2.970582907623494e-13	6.108030646856149e-10	1.9129360703386394e-08	1.2790164369864816e-07	4.0284016109663616e-07
17.0	0.0	2.1759289439367793e-14	7.354817905865658e-11	2.9489684040228063e-09	2.2640917102035843e-08	7.752833386708645e-08
18.0	0.0	1.2429178575324544e-15	7.949982936263933e-12	3.95993054395807e-10	3.4114527593113723e-09	1.2490739634633103e-08
19.0	0.0	0.0	0.0	0.0	0.0	0.0


==> data/simulated/gamma-sweep-b0.02-g0.01-d0.1.tsv <==
n	t0	t72	t144	t216	t288	t360
0.0	1.0	0.3582602905898831	0.2173721280287357	0.1704437740730338	0.15141505772735384	0.14293682181953865
1.0	0.0	0.36775257185006655	0.33174129311940614	0.301574668265434	0.2858308220065696	0.27806251102593527
2.0	0.0	0.18874817786563391	0.2531425705068584	0.2667955369912755	0.2697857780142451	0.27046480768856607
3.0	0.0	0.06458305098790354	0.12877737544855777	0.1573515375459938	0.1697609449711182	0.17538313463456714
4.0	0.0	0.016573552611447013	0.049133219212800464	0.06960247440980023	0.08011572704219487	0.08529550716070751
5.0	0.0	0.0034025353953854556	0.01499687832164183	0.02463022358155953	0.030247379714382273	0.03318596652441609
6.0	0.0	0.0005821145385665515	0.003814567305480865	0.007263246549358194	0.00951648334334114	0.010759734120429118
7.0	0.0	8.536256390129968e-05	0.000831654453559738	0.0018358890663559336	0.0025663650689747492	0.0029902108932229835
8.0	0.0	1.0953035849018715e-05	0.00015865311787976576	0.0004060412401663744	0.0006055756893224199	0.0007271267998063191
9.0	0.0	1.2492490876971817e-06	2.690306618483237e-05	7.982544387263324e-05	0.00012701818614098553	0.00015716866392576683
10.0	0.0	1.2823486227512057e-07	4.10579677946246e-06	1.4123913805092337e-05	2.3977609920871127e-05	3.0574845864040556e-05
11.0	0.0	1.1966587616446961e-08	5.696398741104398e-07	2.271831310112596e-06	4.1148420344894425e-06	5.407168250890426e-06
12.0	0.0	1.0236391238885626e-09	7.244609980437285e-08	3.349720998291622e-07	6.47309350227829e-07	8.765703482121827e-07
13.0	0.0	8.0827164351952e-11	8.504817795193587e-09	4.559088184555523e-08	9.399554405661209e-08	1.3117183087905587e-07
14.0	0.0	5.926471059108263e-12	9.271467404503681e-10	5.761900756347542e-09	1.2674079255202176e-08	1.8226454712634894e-08
15.0	0.0	4.055604009521732e-13	9.430534918895476e-11	6.795688120626714e-10	1.5947744248352716e-09	2.3634438617395146e-09
16.0	0.0	2.6008063376835812e-14	9.005705737907732e-12	7.512431667867635e-11	1.8800399239610379e-10	2.8700899816702785e-10
17.0	0.0	1.5746252041985972e-15	8.002528571854271e-13	7.754782846318292e-12	2.0671922028844634e-11	3.250392985242564e-11
18.0	0.0	8.601595050597148e-17	6.516667932705464e-14	7.045763192611636e-13	1.977588003406881e-12	3.1795768059800637e-12
19.0	0.0	0.0	0.0	0.0	0.0	0.0


==> data/simulated/gamma-sweep-b0.02-g0.015-d0.1.tsv <==
n	t0	t72	t144	t216	t288	t360
0.0	1.0	0.4145592829412655	0.307411971662421	0.27772751542392404	0.26831324531028156	0.26518933792072363
1.0	0.0	0.36503573179520876	0.3626128640205569	0.35580083207953	0.35299294717593604	0.35198878507732173
2.0	0.0	0.16071415896357832	0.21386299455101113	0.22791085706160827	0.23219878805215843	0.2335993328237821
3.0	0.0	0.047171710933134665	0.0840885418578722	0.09732665786068455	0.10182692053824838	0.10335300556779786
4.0	0.0	0.010384135919767765	0.024797006897326355	0.0311716556205648	0.03349087811826283	0.03429540111736918
5.0	0.0	0.0018287278878483468	0.005849943752644116	0.00798689391404105	0.00881212089077641	0.009104134176588383
6.0	0.0	0.0002683777986696924	0.001150066282429855	0.001705354675697541	0.0019322046021309103	0.002014003248372631
7.0	0.0	3.375960336514849e-05	0.0001937970943833257	0.00031210787514072025	0.0003631440963501186	0.0003818870170791649
8.0	0.0	3.7158324908478766e-06	2.8574569995990563e-05	4.9980752504189006e-05	5.971905375752225e-05	6.336036557977257e-05
9.0	0.0	3.63548650654984e-07	3.745067315782289e-06	7.114564689378248e-06	8.729599519587781e-06	9.344324937676539e-06
10.0	0.0	3.201189896667018e-08	4.417555595351207e-07	9.11457407892985e-07	1.1484663293556054e-06	1.240282738011875e-06
11.0	0.0	2.562486046241815e-09	4.737093996861533e-08	1.0615286700408568e-07	1.3735652720900271e-07	1.4965829541109634e-07
12.0	0.0	1.880547274742186e-10	4.656411268999787e-09	1.1332850920620614e-08	1.5058883971979663e-08	1.655358362952153e-08
13.0	0.0	1.2727949991059131e-11	4.2252318106921485e-10	1.1167968231284285e-09	1.5239594963279596e-09	1.6901472347479434e-09
14.0	0.0	8.029471876035672e-13	3.558012083378322e-11	1.0221968488429955e-10	1.4319243717882345e-10	1.6022750175117127e-10
15.0	0.0	4.686389107962829e-14	2.813352676400246e-12	8.713206988821261e-12	1.2574867614555392e-11	1.4185245564385193e-11
16.0	0.0	2.5376721289450406e-15	1.9834184619393712e-13	7.063136808339109e-13	1.0234287592189781e-12	1.1723230989445353e-12
17.0	0.0	1.5427741571957171e-16	1.7363164209784907e-14	4.965094510859821e-14	8.291292787650081e-14	9.250046314720166e-14
18.0	0.0	3.1644758249922368e-18	2.0830852847945223e-16	4.070141997352071e-15	4.674842418988758e-15	6.025810431614184e-15
19.0	0.0	0.0	0.0	0.0	0.0	0.0


==> data/simulated/gamma-sweep-b0.02-g0.02-d0.1.tsv <==
n	t0	t72	t144	t216	t288	t360
0.0	1.0	0.4662318486210823	0.38912087946164997	0.3728048065852402	0.369040454306743	0.3681541419380136
1.0	0.0	0.3557685793987117	0.36727767259881655	0.36784661744432545	0.3678776113769489	0.36787933876572726
2.0	0.0	0.13573856476272086	0.17333031389554765	0.18147718355064482	0.1833592159398485	0.18380237022781779
3.0	0.0	0.03452611035610614	0.05453348585601896	0.05968786310268964	0.0609271507125393	0.06122172447590283
4.0	0.0	0.006586479050762422	0.012868065349772256	0.014723507779838493	0.015183792377507475	0.015294006575535904
5.0	0.0	0.0010051918532804503	0.002429143900988201	0.002905537813669697	0.0030271896563951245	0.0030565181097990017
6.0	0.0	0.00012783899882304447	0.0003821307457551239	0.00047781581803660523	0.000502941830507741	0.0005090394344338302
7.0	0.0	1.3935770217148071e-05	5.1525703669158795e-05	6.735156935607657e-05	7.162243715595878e-05	7.266563819694518e-05
8.0	0.0	1.3292499590146426e-06	6.079165020389806e-06	8.306976174594717e-06	8.924594325565058e-06	9.076424706068073e-06
9.0	0.0	1.1270151335048027e-07	6.375458634845387e-07	9.107216869502314e-07	9.884969907782715e-07	1.007738856084383e-06
10.0	0.0	8.599970467108966e-09	6.017571566114615e-08	8.986094357211782e-08	9.853821776719285e-08	1.0069866193318882e-07
11.0	0.0	5.965431281264057e-10	5.163442532893754e-09	8.060507219747993e-09	8.929799067523688e-09	9.147592746927729e-09
12.0	0.0	3.797277544787991e-11	4.0613740382799175e-10	6.627986240090786e-10	7.417991733030503e-10	7.617282325163391e-10
13.0	0.0	2.1971185203232927e-12	2.947474559227372e-11	5.028564861349347e-11	5.688647705632846e-11	5.855248932634833e-11
14.0	0.0	1.4078750865894967e-13	2.0007191223739337e-12	3.558977975826273e-12	4.04729330789702e-12	4.178017129317481e-12
15.0	0.0	-4.01328047214932e-15	1.1644426386144255e-13	2.2558536102007066e-13	2.7071259498551985e-13	2.789641711857909e-13
16.0	0.0	4.456666798018465e-15	1.15500166051745e-14	1.7673227795075903e-14	1.611918711385577e-14	1.7145163760810045e-14
17.0	0.0	-1.225687058632946e-15	-9.702613469638076e-16	-1.8805989332922735e-16	1.1759002974580328e-15	1.0907930788770166e-15
18.0	0.0	2.2138566646204643e-16	2.8097129210364455e-16	2.295436568153223e-16	1.6179158216673245e-17	4.0566947394392873e-17
19.0	0.0	0.0	0.0	0.0	0.0	0.0


==> data/simulated/sim_10_2011-11-09.tsv <==
n	p	q
0	0.0	0.14507122823060933
1	0.0	0.2800644461111397
2	0.06	0.2703364659696056
3	0.02	0.17396424043137224
4	0.06	0.08396079892239781
5	0.06	0.032417766442725995
6	0.02	0.010430577001136317
7	0.04	0.0028766482054818823
8	0.06	0.0006941817539488832
9	0.06	0.00014890424575361233
10	0.12	2.8746398881572333e-05
11	0.06	5.045068886042449e-06
12	0.02	8.116376149613847e-07
13	0.04	1.205299843272547e-07
14	0.1	1.66204710114856e-08
15	0.0	2.139086315115611e-09
16	0.1	2.5809793919108596e-10
17	0.02	2.930974510799221e-11
18	0.04	3.143480433345788e-12
19	0.04	3.1947730013340335e-13
20	0.0	3.06790071415923e-14
21	0.02	3.119579097736804e-15
22	0.02	-2.5062478999943487e-16
23	0.0	8.361235843208569e-16
24	0.02	-1.242799312668405e-15
25	0.0	1.780780936074756e-15
26	0.0	-2.3952106830189273e-15
27	0.0	3.039752620547009e-15
28	0.02	-3.655532783869359e-15


==> data/simulated/sim_10_2012-05-17.tsv <==
n	p	q
0	1.0	1.0


==> data/simulated/sim_10_2012-10-19.tsv <==
n	p	q
0	0.92	0.7033169985035455
1	0.08	0.26782439748954895


==> data/simulated/sim_10_2013-10-15.tsv <==
n	p	q
0	1.0	1.0


==> data/simulated/sim_1_2011-11-09.tsv <==
n	p	q
0	1.0	1.0


==> data/simulated/sim_1_2012-05-17.tsv <==
n	p	q
0	1.0	1.0


==> data/simulated/sim_1_2012-10-19.tsv <==
n	p	q
0	0.96	0.703317026969465
1	0.04	0.2678243241960228


==> data/simulated/sim_1_2013-10-15.tsv <==
n	p	q
0	0.1951219512195122	0.1951220248612432
1	0.0975609756097561	0.16103268596692688
2	0.2926829268292683	0.194346643698139
3	0.12195121951219512	0.17756229937398443
4	0.12195121951219512	0.12879209785801662
5	0.0975609756097561	0.07700153681190174
6	0.024390243902439025	0.0390423684990116
7	0.024390243902439025	0.017157296605071426
8	0.0	0.006646798543455943
9	0.0	0.0023009453610360726
10	0.024390243902439025	0.000719629612213661


==> data/simulated/sim_2_2011-05-27.tsv <==
n	p	q
0	0.8974358974358975	0.70283462607535
1	0.10256410256410256	0.2686163056018537


==> data/simulated/sim_2_2011-11-09.tsv <==
n	p	q
0	0.2	0.19966812785050092
1	0.26	0.280219379585078
2	0.28	0.25604097607472276
3	0.14	0.15621086163740608
4	0.12	0.07148959417819255


==> data/simulated/sim_2_2012-05-17.tsv <==
n	p	q
0	0.9393939393939394	0.7014189692520204
1	0.06060606060606061	0.269792867274643


==> data/simulated/sim_2_2012-10-19.tsv <==
n	p	q
0	0.9	0.7033169985035455
1	0.1	0.26782439748954895


==> data/simulated/sim_2_2013-10-15.tsv <==
n	p	q
0	0.021739130434782608	0.016481892777506085
1	0.06521739130434782	0.05094797048190405
2	0.08695652173913043	0.11075097389629349
3	0.2391304347826087	0.16470749946515784
4	0.06521739130434782	0.18578057665989942
5	0.21739130434782608	0.16867847977020517
6	0.08695652173913043	0.12812633002613183
7	0.13043478260869565	0.08364620257133462
8	0.021739130434782608	0.04787671486464555
9	0.043478260869565216	0.024395469548949514
10	0.021739130434782608	0.011200995521838413


==> data/simulated/sim_3B_2011-05-27.tsv <==
n	p	q
0	0.875	0.7028400996078336
1	0.125	0.26861237558833895


==> data/simulated/sim_3B_2011-11-09.tsv <==
n	p	q
0	0.0	1.2766064013115734e-05
1	0.0	7.108124069392482e-06
2	0.0	1.283477263901087e-05
3	0.0	2.5820662932693827e-05
4	0.0	5.796795407357917e-05
5	0.0	0.00013908321563827126
6	0.0	0.00033577568192292494
7	0.0	0.000779125177773406
8	0.0	0.0016949228736449383
9	0.029411764705882353	0.003421351898993312
10	0.058823529411764705	0.006392563496451113
11	0.0	0.01106958772286659
12	0.058823529411764705	0.017816463048398005
13	0.029411764705882353	0.026745895771168152
14	0.029411764705882353	0.03758345540603248
15	0.058823529411764705	0.049607667883568456
16	0.11764705882352941	0.06170668290843359
17	0.029411764705882353	0.07255416518471043
18	0.08823529411764706	0.08086319174566717
19	0.058823529411764705	0.08564673326607639
20	0.0	0.08641002062069066
21	0.029411764705882353	0.08322427024478928
22	0.029411764705882353	0.07667131712665629
23	0.058823529411764705	0.06768775652189013
24	0.08823529411764706	0.057361221578521505
25	0.029411764705882353	0.04673478357451554
26	0.0	0.03666141862341956
27	0.058823529411764705	0.027727774970482975
28	0.0	0.020244507474794206
29	0.029411764705882353	0.0142856334452891
30	0.0	0.009753776502631826
31	0.0	0.006450275172179331
32	0.029411764705882353	0.004135612124833844
33	0.029411764705882353	0.0025730996910238754
34	0.029411764705882353	0.001554909331517925
35	0.0	0.0009133572313938203
36	0.029411764705882353	0.00052191490014709


==> data/simulated/sim_3B_2012-05-17.tsv <==
n	p	q
0	1.0	1.0


==> data/simulated/sim_3B_2012-10-19.tsv <==
n	p	q
0	0.8888888888888888	0.6615475521720928
1	0.08888888888888889	0.3143018627756433
2	0.022222222222222223	0.022991619864649315


==> data/simulated/sim_4_2011-11-09.tsv <==
n	p	q
0	0.22916666666666666	0.14507138703580444
1	0.20833333333333334	0.2800645638415649
2	0.16666666666666666	0.27033643256913986
3	0.14583333333333334	0.17396414527347576
4	0.14583333333333334	0.08396072643715698
5	0.0625	0.032417730774842786
6	0.0	0.010430562959716295
7	0.041666666666666664	0.002876642564040065


==> data/simulated/sim_4_2012-05-17.tsv <==
n	p	q
0	0.8421052631578947	0.6737449220547898
1	0.10526315789473684	0.29595142695797466
2	0.05263157894736842	0.028407567882378488


==> data/simulated/sim_4_2012-10-19.tsv <==
n	p	q
0	0.92	0.7033169985035455
1	0.08	0.26782439748954895


==> data/simulated/sim_4_2013-10-15.tsv <==
n	p	q
0	0.2	0.20000001148483093
1	0.42	0.36757258792221403
2	0.2	0.25649658126128333
3	0.1	0.11932425808645888
4	0.06	0.04163294176064998
5	0.0	0.011620779222674847
6	0.02	0.002703033530087458


==> data/simulated/sim_5_2011-05-27.tsv <==
n	p	q
0	0.6170212765957447	0.6172336918773176
1	0.3191489361702128	0.3214714693338028
2	0.06382978723404255	0.054661640730178256


==> data/simulated/sim_5_2011-11-09.tsv <==
n	p	q
0	0.06382978723404255	0.1450713746306624
1	0.02127659574468085	0.2800645529827978
2	0.0425531914893617	0.2703364297094841
3	0.0425531914893617	0.17396414595439783
4	0.2127659574468085	0.08396072753370508
5	0.10638297872340426	0.032417732060316895
6	0.0851063829787234	0.010430564703685164
7	0.10638297872340426	0.002876644724149975
8	0.1276595744680851	0.0006941809493758819
9	0.0851063829787234	0.00014890409236317434
10	0.0425531914893617	2.8746375075484084e-05
11	0.0	5.045066072299963e-06
12	0.02127659574468085	8.116374347878892e-07
13	0.02127659574468085	1.2053000286319872e-07
14	0.02127659574468085	1.6620485291263163e-08


==> data/simulated/sim_5_2012-05-17.tsv <==
n	p	q
0	0.967741935483871	0.7014179901262684
1	0.03225806451612903	0.26979325224875994


==> data/simulated/sim_5_2012-10-19.tsv <==
n	p	q
0	0.98	0.703317026969465
1	0.02	0.2678243241960228


==> data/simulated/sim_5_2013-10-15.tsv <==
n	p	q
0	0.38	0.37601051007105424
1	0.24	0.35567099990810874
2	0.32	0.184134394000516
3	0.04	0.06360025142488057
4	0.02	0.01648179577388634


==> data/simulated/sim_6_2011-11-09.tsv <==
n	p	q
0	0.11904761904761904	0.3156344257737418
1	0.2619047619047619	0.06549517804055464
2	0.14285714285714285	0.09443153845020887
3	0.14285714285714285	0.11506491181620035
4	0.09523809523809523	0.11784659612568452
5	0.047619047619047616	0.10275575858992528
6	0.07142857142857142	0.07752956425876198
7	0.023809523809523808	0.05139248538724884
8	0.023809523809523808	0.030325694504807037
9	0.0	0.016107645590302744
10	0.023809523809523808	0.007773981629153765
11	0.0	0.0034364305401810872
12	0.023809523809523808	0.0014008288183644981
13	0.0	0.0005296988138854089
14	0.0	0.00018674927044924045
15	0.023809523809523808	6.166227843992081e-05


==> data/simulated/sim_6_2012-05-17.tsv <==
n	p	q
0	1.0	1.0


==> data/simulated/sim_6_2012-10-19.tsv <==
n	p	q
0	1.0	1.0


==> data/simulated/sim_6_2013-10-15.tsv <==
n	p	q
0	0.48484848484848486	0.4643953739403878
1	0.2727272727272727	0.46968988581624765
2	0.09090909090909091	0.060388059173215464
3	0.09090909090909091	0.005176064116444195
4	0.030303030303030304	0.00033274341046434256
5	0.0	1.7112333989652796e-05
6	0.0	7.333778233548559e-07
7	0.0	2.6940098410599175e-08
8	0.0	8.659660929353309e-10
9	0.030303030303030304	2.4668073850688258e-11


==> data/simulated/sim_8_2011-11-09.tsv <==
n	p	q
0	0.0	0.14507125660800874
1	0.0	0.28006446377492805
2	0.02	0.27033645642370585
3	0.0	0.1739642226155394
4	0.02	0.08396078708362277
5	0.06	0.03241776145799843
6	0.0	0.010430575506692767
7	0.1	0.0028766478832450604
8	0.04	0.0006941817106415303
9	0.02	0.00014890424624782264
10	0.02	2.8746401264196565e-05
11	0.04	5.045069764809263e-06
12	0.06	8.116378383035628e-07
13	0.04	1.2053003059852617e-07
14	0.04	1.662047929717623e-08
15	0.02	2.1390876331552663e-09
16	0.06	2.580981354034646e-10
17	0.08	2.930975565989489e-11
18	0.06	3.1435182105921024e-12
19	0.06	3.1940158867016223e-13
20	0.06	3.083384387257272e-14
21	0.04	2.8262751385643934e-15
22	0.02	2.6839735354214044e-16
23	0.0	-2.463938490009472e-17
24	0.02	1.0067206595533708e-16
25	0.02	-2.0268254457084525e-16
26	0.0	3.918873227498863e-16
27	0.02	-7.148854416686153e-16
28	0.0	1.2324312859041495e-15
29	0.0	-2.009499202448988e-15
30	0.02	3.1011730804338215e-15
31	0.02	-4.532605588323126e-15
32	0.0	6.277461070994933e-15
33	0.0	-8.241887742625068e-15
34	0.02	1.0262007442627278e-14
35	0.0	-1.2120573233818753e-14
36	0.0	1.358279261114777e-14
37	0.02	-1.4444064428577815e-14


==> data/simulated/sim_8_2012-05-17.tsv <==
n	p	q
0	1.0	1.0


==> data/simulated/sim_8_2012-10-19.tsv <==
n	p	q
0	0.98	0.703317026969465
1	0.02	0.2678243241960228


==> data/simulated/sim_8_2013-10-15.tsv <==
n	p	q
0	1.0	1.0


==> data/simulated/sim_9_2011-11-09.tsv <==
n	p	q
0	0.12	0.12324491079608457
1	0.28	0.1951852426821617
2	0.16	0.24213960266840973
3	0.1	0.2030725103441942
4	0.18	0.12858387381387232
5	0.04	0.06539168773861377
6	0.12	0.027785407149840166


==> data/simulated/sim_9_2012-05-17.tsv <==
n	p	q
0	0.92	0.6737429371937114
1	0.06	0.2959535429217969
2	0.02	0.02840746567326097


==> data/simulated/sim_9_2012-10-19.tsv <==
n	p	q
0	0.64	0.6342874979323972
1	0.24	0.25312485624286885
2	0.1	0.08808000024805647
3	0.02	0.020425008221658398


==> data/simulated/sim_9_2013-10-15.tsv <==
n	p	q
0	0.2	0.14783114719208082
1	0.3	0.28260669154746726
2	0.12	0.2701275713233902
3	0.24	0.17213297313822037
4	0.06	0.08226598693518285
5	0.04	0.03145327785681158
6	0.04	0.010021386378341973

